MINCE III. Detailed chemical analysis of the UVES sample

Context. The MINCE (Measuring at Intermediate Metallicity Neutron-Capture Elements) project aims to provide high quality neutron-capture abundances measurements in several hundred stars at intermediate metallicity,-2.5 < [Fe/H] < -1.5. This project will shed light on the origin of the neutron-capture elements and the chemical enrichment of the Milky Way. Aims. The goal of this work is to chemically characterize the second sample of the MINCE project and compare the abundances with the galactic chemical evolution model at our disposal. Methods. We performed a standard abundance analysis based on 1D LTE model atmospheres on high-resolution and high-signal-to-noise-ratio UVES spectra. Results. We provide the kinematic classification (i.e., thin disk, thick disk, thin-to-thick disk, halo, Gaia Sausage Enceladus, Sequoia) of 99 stars and the atmospheric parameters for almost all stars. We derive the abundances for light elements (from Na to Zn) and neutron-capture elements (Rb, Sr, Y, Zr, Ba, La, Ce, Pr, Nd, Sm, Eu) in a subsample of 32 stars in the metallicity range -2.5 < Fe/H] < -1.00. In the subsample of 32 stars, we identify 8 active stars exhibiting (inverse) P-Cygni profile and one Li-rich star, CD 28-11039. We find a general agreement between the chemical abundances and the stochastic model computed for the chemical evolution of the Milky Way halo for the elements Mg, Ca, Si, Ti, Sc, Mn, Co, Ni, Zn, Rb, Sr, Y, Zr, Ba, La, and Eu . Conclusions. The MINCE project has already significantly increased the number of neutron-capture elements measurements in the intermediate metallicity range. The results from this sample are in perfect agreement with the previous MINCE sample. The good agreement between the chemical abundances and the chemical evolution model of the Galaxy supports the nucleosynthetic processes adopted to describe the origin of the n-capture elements.

==> mince_uves_galpy_err.csv <==
main_id,source_id,ra,dec,parallax,pmra,pmdec,radial_velocity,dist,r,R,vR,vT,z,vz,x,vx,y,vy,phi,vphi,U,V,W,rap,rperi,e,zmax,E,Lx,Ly,Lz,Jr,Jp,Jz,vtotal,vescape,deltav,ra_error,dec_error,parallax_error,pmra_error,pmdec_error,radial_velocity_error,jtot,jp_norm,jzjr_norm,edist,er,eR,evR,evT,ez,evz,ex,evx,ey,evy,ephi,evphi,eU,eV,eW,erap,erperi,ee,ezmax,eE,eLx,eLy,eLz,eJr,eJp,eJz,nsamp,GSE,Seq,Inner,Ulsr,Vlsr,Wlsr,tdd,tdh,thick,thinthick,thin,halo
HD  41020,2882532842190182656,90.15433382454704,-40.36832968742103,0.6955098277878264,15.872614386946916,-17.168251383675713,164.251140964002,1.4377942051238157,8.611897398338572,8.58977043003857,-69.62537762711924,1.243539765482794,-0.6169446966671098,2.2028512206342756,8.507726385162774,-68.78889812003925,-1.184376543152617,10.831763305120408,-0.13832288340782659,0.14476984869515427,57.702024625535714,-221.40819021175068,-4.896898478880047,9.0708573758973,0.021790911708762933,0.995206916396741,0.6474374935498834,-60065.311439497644,4.073593612873095,23.697690432354086,10.681721106121202,746.452289652641,10.681721106121202,8.858998611864637,69.67131514739435,506.0122359897462,-436.34092084235186,0.2102338410693465,0.21880622122839832,0.012470190621637029,0.013132877721811365,0.013520673861521351,0.49573090661601055,765.9930093706269,0.013944932885089602,-0.9629243113417119,0.026373740962175967,0.013030549433067706,0.012223016930364015,1.891674398316836,2.0441099478329416,0.011698275923289128,1.2589033824055722,0.009313324408910471,2.119712536540017,0.021725251234840714,1.6188041449645516,0.002355105416495996,0.2381272874438005,2.116460258494422,1.618800583055376,1.2643680121170515,0.04066316763275417,0.024792786194006322,0.005447690625539195,0.011904686714241742,214.16850605162662,2.365284487318734,8.644749331248725,17.54700725310646,8.12034265295013,17.54700725310646,0.21192514061043696,1000,0,0,0,68.80202462553571,-209.16819021175067,2.353101521119953,1588970459683744.5,0.05631724253577601,0,0,0,1
CD-33  2721,2889748799564531968,91.29599185334651,-33.146433521904825,0.5398915331323846,-1.1199269579527364,-9.160006279056237,219.28224199787306,1.852223898008037,9.01262811309678,8.984187517965447,15.360817126631062,36.47021319141482,-0.7154300434118425,-111.5284591529167,8.864182916652267,21.096612944273087,-1.463518560899131,33.480801592921566,-0.16362857510901227,4.059378003685507,-31.887666412740103,-198.75940265425604,-118.8614310132683,9.367204850845896,1.0707136651398552,0.7948415359824759,6.595608926953874,-53295.47661301659,187.1771413758613,973.5155116292701,327.65523413184786,420.33654740849374,327.65523413184786,349.0543216725762,118.34115241136051,501.732079002153,-383.3909265907925,0.22174872753818764,0.26141574578619975,0.013102293764432948,0.013938325545826831,0.01628671310800195,0.24738474398113075,1097.0461032129178,0.2986704325116732,-0.06497650876034597,0.045982913235962486,0.028459075973461815,0.027092186278321363,1.7625084924596692,0.9011361329757046,0.018277488896296715,0.8249091985995112,0.021454020103151908,1.7603915250975521,0.03633299782188864,0.690363059256486,0.0035999564138051213,0.11221980720983894,1.762469529966243,0.6903626891829671,0.8204603430269947,0.028751957868584973,0.009654708771368798,0.002131697300014699,0.16297072947217478,193.6967621449423,5.388353239596853,10.536932276574,7.140233149362556,1.3686000995433076,7.140233149362556,13.2784759368273,1000,0,0,0,-20.7876664127401,-186.51940265425603,-111.6114310132683,3.4624737224675865e+19,0.012884646414742738,0,0,0,1
TYC 6108-150-1,3514103075781711616,185.02912544720402,-22.243127618973734,0.6276676873055791,-24.547106498917742,-10.436685391296725,109.2354831772247,1.5931997460196665,7.666401046510127,7.5948849666755445,80.17065201927915,36.582863323175175,1.0447140033987208,-4.265662098515712,7.512024507042066,84.68510893049016,-1.1188232490584002,24.373585283037,-0.147850809317791,4.816776486239308,-95.75466803434617,-207.86652107028817,-11.76422124261215,8.216047280428556,0.6797763028821135,0.8471695629941601,1.1774088008657522,-63491.751256241245,-20.6909039297751,120.51547740183966,277.8426386911293,516.6033798809808,277.8426386911293,26.201124348466962,88.22604608196593,516.9807784242313,-428.75473234226536,0.4205611889106391,0.44927153549628607,0.02485367076837696,0.02602678604252869,0.0274753351783258,2.586728540250901,820.647142920577,0.3385652909267719,-0.5975799218495244,0.06159853474618124,0.00675443557538522,0.012270986682036841,5.504570322535398,4.331054990585288,0.039588007099512275,3.6371813600148664,0.018866796451276244,5.068052763281144,0.04325752152437305,5.4522911278616215,0.006000575002872426,0.5634547794277529,5.059150299200244,5.452298638571661,3.649542903697872,0.06560361872555637,0.086738777079065,0.018913254990383616,0.09651491154362342,355.420402606139,8.15819526311466,35.335163326300474,33.288076440590494,19.551998833637008,33.288076440590494,3.080302204044094,1000,0,0,0,-84.65466803434617,-195.62652107028816,-4.51422124261215,25488809678682.465,0.20003976656818123,0,0,0,1
HD 115575,3609151492315774848,199.54152343036043,-13.979385698389702,0.6721547657167415,-22.799891017440547,-31.122211348964413,187.9683457210206,1.4877525995574334,7.449061149901555,7.362652217077171,-41.54866622305911,-100.34513189105412,1.1313108968543018,20.3329095602619,7.326779645260852,-51.239636130696056,-0.7259116333429648,-95.7597872195949,-0.0987542059156194,-13.628938177781972,40.10580899974916,-327.99973054247147,13.187652403212226,7.606870526384383,2.1951110148477664,0.5521087229936098,1.3431557378919403,-62480.01418595498,93.5741951724725,-206.94270660056253,-738.8063077905708,236.86590471203556,-738.8063077905708,36.95404062082987,110.49373000462069,519.6960369286716,-409.20230692405084,0.36489761251237396,0.20321054551238027,0.02264764164410753,0.022723088223490503,0.01239162168302246,0.16811634883089233,1012.6262531234363,-0.7295942659117612,-0.19741919930930035,0.050255967121488346,0.014223301535811203,0.020194358078833567,2.6838470718618,7.961327899685335,0.03751282264373002,4.315600427078401,0.022741240831038626,1.5309649892472637,0.02452114055424182,8.003603361188,0.003622583469442003,1.11984245489188,1.5198009430212571,8.003611105419,4.3195302955906305,0.02744669464558146,0.21749242476099906,0.03533670338874445,0.03338584166496404,585.8004908933984,15.442868202750622,31.868046452065308,56.53219389068373,25.959504708245895,56.53219389068373,1.0688704512916027,1000,0,1,0,51.20580899974916,-315.75973054247146,20.437652403212226,8.037267182308904e+36,1.1915028219154853e-08,0,0,0,1
BD-13  3195,3749791536453362432,160.49993218335132,-14.68732496870901,0.8195626113003035,11.70479289657459,-24.295955675330273,129.8238636797654,1.2201630311239038,8.22335203627173,8.187467397136551,-135.33808042141004,52.63294380240068,0.7673958126550224,29.823008198260347,8.131451866507907,-128.26593028395422,-0.9560925278648749,68.07697051022852,-0.11704216613016345,6.428476749819889,117.10703009707366,-164.16288695102037,22.87763579202019,10.113757165688336,1.0439764032071632,0.8128694511728684,1.6918008664040505,-53492.677403771966,-80.75553740459844,-340.93509348483224,430.93051139747587,592.7245993262715,430.93051139747587,35.54017916675588,148.24316039349753,510.36311302408586,-362.11995263058833,0.40237553339469506,0.38218716227409066,0.021952588440844897,0.02482130629231668,0.023676383481563774,0.16478635565162558,1059.1952898905033,0.4068470805247107,-0.5260450319951062,0.03208028024593255,0.008187612917545157,0.0063777562561974045,3.322103476528937,2.416579389398452,0.019629346222126948,1.4836194800420315,0.003456104764748231,3.3783071796345485,0.025137392215672096,1.6271661862780455,0.002999291766264603,0.30008534716083063,3.3821344122072152,1.62716519790714,1.474874976321977,0.10512225272853114,0.055067997749225536,0.01068805301110659,0.008661881920695554,349.76572111399474,0.6118314238003225,6.874223784745751,19.45522228837385,18.722953910488602,19.45522228837385,0.3836697164465254,1000,0,0,0,128.20703009707367,-151.92288695102036,30.12763579202019,2198507337.79695,3.8514130835932887,1,0,0,0
CD-50   823,4751529401967463552,41.99012793166545,-49.69351489188423,0.5223196605032366,-2.828156732842686,-47.70542865561002,44.45858217433642,1.9145363952728391,8.291584778151902,8.134255073690097,-363.77175930845203,-51.632202117316126,-1.6075672705760258,86.36125047828013,8.072014747682,-367.3633136622692,-1.0043323737973398,-6.322415750880923,-0.12378537733521858,-6.347502217421026,356.0567574213732,-238.56196697846843,80.03710532431353,53.987049262601865,0.7855271914040542,0.9713167704621788,10.87232304510112,8042.556641658608,-96.89910832904825,-106.54804803511782,-419.98950203857123,3795.4026499062184,-419.98950203857123,53.230543360343965,377.4308449902075,509.5839689850701,-132.1531239948626,0.18449301916103236,0.2284037795986004,0.011764403940809225,0.011467555871056025,0.014164668816971973,0.233990140137124,4268.622695305134,-0.09838993324486112,-0.8766696833294078,0.0451848834244691,0.012002507432404842,0.0046207836175999745,7.596455468895564,7.12668435664001,0.038431019312290635,2.760888344204082,0.001699616525384466,8.439616568552136,0.02370320122616039,5.077074754880553,0.0028655240653578215,0.8724019318583442,8.4324395894385,5.077062847080401,2.782753269201806,6.544483856061115,0.1063081909373502,0.0007444140128510363,1.5219687645378068,3487.07382633979,13.27659987443208,5.667528564113174,58.217231118838775,403.14267479179995,58.217231118838775,1.9124177689086532,1000,0,0,0,367.15675742137324,-226.32196697846842,87.28710532431353,9.20982715614426e+39,3.3760073980536844e-09,0,0,0,1
CD-52   976,4778230075479363840,70.33417817633556,-51.9131895922566,0.6428242892753138,21.38269058591669,-3.9803441154565724,193.0231493915819,1.555635057174562,8.35784825199749,8.298272968201664,27.52967110623453,-12.266434123911205,-0.9961391211226794,2.2193729361790187,8.217218687484108,25.550503367391137,-1.1570009925874811,-15.984992180374435,-0.13988245760577914,-1.478191205678004,-36.63707633425021,-248.2250337899158,-5.125484012151659,8.424783917834034,0.23032928553397405,0.9467761356502316,1.0144388810937959,-63024.45112061831,-18.49109275179201,-43.688928734301776,-101.79021870667881,630.8763138701605,-101.79021870667881,20.058037061515048,30.220420472977235,508.8335776804807,-478.61315720750343,0.19028201925003888,0.21313619006161322,0.009969644484043545,0.01195595116289465,0.013135208709617173,0.1641957216047228,752.7245696383544,-0.1352290370375233,-0.8114764702075719,0.023685892352457494,0.0075374066364670145,0.005732133175181887,0.42406579175887243,1.499164860045519,0.015483779692857165,1.8469111607068884,0.003307342495453432,0.19201148931422485,0.017616343223638645,1.5943106520048258,0.0020465105146420244,0.17963481137002216,0.19615841714519888,1.5943081259509875,1.846477505299787,0.008896243213415632,0.029846026219403757,0.006655869039079029,0.024433654133898548,92.01446588218846,4.006861808848942,15.744164396610675,12.511098912520579,6.486693063440026,12.511098912520579,0.7356189761472713,1000,0,0,0,-25.53707633425021,-235.9850337899158,2.1245159878483406,1.9678968362609058e+19,0.0031128662401254505,0,0,0,1
CD-23  1855,4897427826105156096,64.58988077081074,-23.394200985836658,0.5330339896034362,11.231100681101623,-23.943775976855626,53.82469748278786,1.8760529713010885,9.172622066673778,9.084936568267613,-112.81162142252576,2.3600413254759234,-1.2652759100625508,-2.7069878685445343,9.041905559047606,-112.04785695104758,-0.8831853207057511,13.315760425706534,-0.09736803008254562,0.25977521226941863,100.97359360301164,-218.92415988519116,-9.694313645806766,10.549411036403372,0.044643326699542754,0.9915720034711116,1.6112004683982872,-52652.51570461224,19.238882839637817,166.2477828311625,21.440825740438985,842.915182364283,21.440825740438985,30.351758408276584,112.86877117412806,500.0780597053174,-387.2092885311894,0.18732703873066284,0.22512820147550489,0.013641974809133529,0.011741644771454498,0.014055104146976971,0.17404432517267462,894.7077665129987,0.02396405456946202,-0.908188633617054,0.047229787468655866,0.03248035500016885,0.028272951269614682,2.794276535810228,5.403105350552847,0.03237706659646711,0.6929297328962761,0.026230057685033812,3.2798278381308736,0.022234263126583286,4.863261788934757,0.0021533303634770347,0.595042143770567,3.278049852841946,4.86325773536365,0.7013207910303076,0.11497391041303429,0.06976165248507764,0.013029662446230016,0.04994708348907764,491.5390211468876,6.314961363728804,2.0847051665467298,49.06381584389576,21.103265198566483,49.06381584389576,0.9849505346332761,1000,0,0,0,112.07359360301163,-206.68415988519115,-2.4443136458067656,6469228757138523.0,0.036386523561857266,0,0,0,1
CD-62    15,4901998736459238784,6.111554837694566,-61.69438241063551,0.5960001156888911,4.098641067763925,-34.621774625847785,95.51967008471478,1.6778520233073149,7.566905905073912,7.444141177404975,-112.33134877405143,-43.31969975958903,-1.3575076821536225,79.93047402046757,7.406236407731473,-116.12539757143902,-0.7502667138619002,-31.77767051773538,-0.10095761501612076,-5.819301209799228,104.83642401252334,-264.0174658419524,72.95353120411723,9.135359672507462,0.8660107880553264,0.8268215758090026,3.01792521986019,-57119.36827379303,-103.10760592953265,-434.3428674812495,-322.4779607731771,517.8456203309441,-322.4779607731771,97.64410165258215,144.51231429118823,518.214063181761,-373.70174889057284,0.1891784926491233,0.2012393528796863,0.013483907122349804,0.011787797916593947,0.012750690733824285,0.1770093929573591,937.9676827567034,-0.34380498038632706,-0.4479914675134461,0.03829067707497971,0.005909296016009745,0.011752340418086272,0.9912403728798669,5.451879781496453,0.03145470118253161,3.440500160390195,0.013550426358292393,1.6141200236923465,0.017122022949596735,5.037168836663831,0.0024724006531746928,0.741732800856977,1.6052160523919892,5.037162295443937,3.4446730074257883,0.07402322217168339,0.12719199818220503,0.021847894603476078,0.1693477527289396,632.4305966918673,11.820105248580962,18.557503247984886,40.06642833360371,19.696484405382776,40.06642833360371,7.8644534735770595,1000,0,0,0,115.93642401252333,-251.7774658419524,80.20353120411723,1.7380114869976748e+28,1.247955594554901e-05,0,0,0,1
TYC 8025-237-1,4977705059836680960,0.479413450894113,-48.75475199990419,0.45980804794495866,19.161133633748854,-9.947988321232842,60.1019872400363,2.1748205679942885,7.5827290455345375,7.321527640637558,101.42341680275905,48.20585456267474,-1.9730719159152192,-48.99121489529944,7.303152981670262,104.58199191219134,-0.5183854926022978,40.90380004036645,-0.07086220440249341,6.584125189272246,-115.53527718970025,-191.33639048221195,-56.5413505551652,8.757115518924314,0.9517907970321888,0.8039344976544003,2.4611954110255874,-59167.03329904993,106.10247418054368,151.44254598583737,352.94049662117726,482.87808810872616,352.94049662117726,74.99721773001566,122.51797022062253,518.0168419850684,-395.4988717644458,0.14973110036102832,0.26974247526681494,0.01941633156053347,0.009569754501242471,0.016834273960273927,0.22675593365308558,910.8158024599192,0.38749931179055114,-0.4478192728728589,0.0959804440457554,0.005001070104781194,0.029040091154203976,6.3344991882647435,6.999426205019655,0.08799471299768143,0.22471416956889026,0.030753657220374066,5.953178575926838,0.02287768981448521,7.795514206588989,0.0034195714643170294,0.9312606638661773,5.953004414172462,7.795519849839391,0.22908966719026425,0.12722439145909206,0.15558125263320996,0.031405304392241686,0.09173947066822045,412.9124053233371,10.930630181753132,22.30250899472997,52.57487589097349,34.97939473054287,52.57487589097349,2.3893729460638418,1000,0,0,0,-104.43527718970026,-179.09639048221194,-49.2913505551652,13011565508051.012,0.3320035876627821,0,0,0,1
CD-36   518,5013432934264533760,20.361472679893797,-35.68396167828337,0.623765887298612,25.450926131321275,0.12151182818266834,154.19193813423246,1.6031655792059616,8.169140416179106,8.019860112910298,142.01954290156277,95.82002977610476,-1.5545735455749128,-121.52399424846807,8.014363635274753,145.46916389252647,-0.29686992477381113,90.49724321034151,-0.03702530467443141,11.947843033054223,-156.23387648861694,-141.7430918633398,-129.18020562532783,12.317467272658078,2.485768452763828,0.6641587692216552,6.099396127541964,-41840.64112690807,176.76143927301155,747.7949664340379,768.4632348192596,470.5174063057572,768.4632348192596,221.66463985742752,210.04549471570232,510.9868836405558,-300.94138892485347,0.1158002326526859,0.1772045644659357,0.014863906786380153,0.006958958767851229,0.011186255240153039,0.16250902849645782,1460.6452809824443,0.5261121538710505,-0.17037180052431955,0.03777823581929748,0.007677910645212791,0.0005981743713813352,3.6778589786339944,2.412119261693524,0.03712332281674989,0.5538631592991445,0.00033847573222819705,3.6641442454722766,0.0069956728654592265,2.6740004032277236,0.0008701124001976403,0.3016514623971173,3.665505538252867,2.6740030487481743,0.5447682549868984,0.1652590986663011,0.09542806282952594,0.014440595904460455,0.03819374242219439,313.59975807127444,0.23605958226178297,15.39921125758288,19.288051414412315,24.036399539200826,19.288051414412315,4.204486736405238,1000,0,0,0,-145.13387648861695,-129.5030918633398,-121.93020562532783,7.64300606898085e+16,0.10833328547543732,0,0,0,1
HD   6518,5034551735135354496,16.45513890734607,-26.662554985914113,0.7543752925502795,41.70525378787101,-19.80006126898904,128.23630106881927,1.3256001487261717,8.175561178204916,8.071139473519525,140.73166246328074,-21.282320583989293,-1.3025007399484767,-106.86900735926689,8.071075093440648,140.64553549974556,-0.03223719973983706,-21.844251717746854,-0.003994143027767496,-2.636842127906986,-151.44824173910337,-254.08456079599108,-114.51256872055014,11.14975732779383,0.45908644351196654,0.9209074645923456,5.485334254916999,-48305.11158804471,-25.00699648974726,679.3568694992359,-171.77257775353306,706.2297705622098,-171.77257775353306,187.43580798539276,177.98686109674927,510.9127842965567,-332.92592319980747,0.3783192838933856,0.46301389728013403,0.022371930828315113,0.024096105667288453,0.02950065056865838,0.1732904371252747,1065.4381563011355,-0.16122247615936072,-0.48693015123271505,0.03874141887522877,0.008233703187095598,0.00208096732202519,4.2611607409486005,7.28389283521923,0.03867421733125115,0.44229429889767263,0.0020772101813400804,4.2293873478697535,0.0009421508072677275,7.317193418076559,0.00011569609162454916,0.9017362448291057,4.230428573993684,7.317196762880972,0.4321651493619819,0.2118479625822973,0.16422103141836017,0.025586990299797142,0.043763564397194026,807.9924640239917,10.350492855493336,14.123651169779537,58.836582107672186,11.219421145682151,58.836582107672186,6.214194144513033,1000,0,0,0,-140.34824173910337,-241.84456079599107,-107.26256872055014,3.547795996027023e+30,4.667092407660648e-06,0,0,0,1
CD-24  1384,5077955128441360512,45.55698248104723,-23.81038772574556,0.7304549044284859,19.870331330155594,-10.533129400454168,179.44496538706622,1.3690099059330816,8.652323121643635,8.57315079449361,85.81294466968845,53.46007016992668,-1.1678102826241183,-94.33412775409457,8.564845051658956,88.08246373932668,-0.37728475479339,49.63184619845101,-0.04402192962532608,6.235755260978633,-98.91798656946622,-182.60839540288706,-101.84124813256662,9.890759578733553,1.37371454075288,0.7560978832777485,4.6234794866393125,-52170.858183974124,93.55140859452175,705.0935804235689,458.3212430509911,464.6420755705333,458.3212430509911,176.85033604697088,138.2778660327904,505.57120994839437,-367.29334391560394,0.16363132646026815,0.22335961475144864,0.014980679262654532,0.01015010596289374,0.014143525851013672,0.1335458102238053,1099.8136546684952,0.41672627095099835,-0.26167318281778223,0.028932518231129467,0.015566049351928797,0.012277758959870301,0.6219893656641721,2.7187600567977945,0.02511997074108293,1.1629646219322296,0.011937378641643383,0.5451587071763591,0.00797349812364778,2.8196731706018707,0.0008674740503677968,0.32590115438764616,0.5480882362782948,2.819671978750313,1.1615897444415697,0.019234902785633504,0.08259055468680551,0.013306361219707857,0.03769980957045247,96.01029787198846,1.761159102017102,11.670717068188402,22.66327597454475,14.703994030812067,22.66327597454475,3.8598535750729943,1000,0,0,0,-87.81798656946623,-170.36839540288705,-94.59124813256662,7945041073858199.0,0.10642587226997696,0,0,0,1
CD-57  1959,5294657359766081920,120.49572795357417,-57.86754290742903,0.6278537266976021,-8.807912807040967,37.804538372462765,140.32376752651413,1.5927276648652238,8.119089944242763,8.110841373679493,248.5087199425204,119.1106644875091,-0.3658875971017763,51.90965557125093,7.962405854519773,266.64405210964884,-1.5446167152081107,69.60519920719184,-0.19160883316000063,14.68536480987476,-277.8590138735029,-162.6349947290192,43.93800912288759,19.32107296694182,2.241793476227682,0.7920690663148993,3.33984241116327,-26202.428267749474,-54.712842592340124,-510.88749693451354,966.0877055717455,1029.23222800134,966.0877055717455,46.24404964622996,280.425652577741,511.56654373123075,-231.14089115348975,0.2191754703182261,0.22540100249972042,0.010505493290795214,0.013672893346429951,0.013979440756527656,0.14354879945590296,2041.5639832193156,0.4732096145467527,-0.4814878134777088,0.027148343983349484,0.004686934529231785,0.0043938317278025985,4.407015387225803,1.2817259734349649,0.006591163234936417,1.3555387351919612,0.0006407993386298438,4.791678016112143,0.026328283735486933,0.4686235823085208,0.0032013106790783966,0.15009955709948364,4.7951722948249,0.46862596228870423,1.3431246796208456,0.70435000783558,0.018225294978079273,0.005245311796704469,0.2445829675436302,1353.7774800290897,3.17076288996766,14.26863842719484,10.91776878233754,44.95735648533425,10.91776878233754,2.9474793851771115,1000,0,0,0,-266.75901387350285,-150.3949947290192,51.18800912288759,2.327662234056962e+17,0.01581109532978243,0,0,0,1
TYC 8161-753-1,5322479814316334720,125.93209217482584,-50.97315842799245,0.9286806803564424,11.800422444801649,-7.625624576286794,209.69996183808004,1.0767963856168346,8.124493662996715,8.123547204327977,-68.34869483084451,8.789318379092597,-0.12400846394041291,6.475561119551487,8.053343638506012,-66.60500713161134,-1.0656807313072882,17.679627474779167,-0.13156337017375777,1.0819557218070843,55.5070317479951,-214.56032181652617,-0.6298880353763824,8.531749463082958,0.1534502909871191,0.9646639581512888,0.15655632698251729,-63294.32707799686,-4.708457263322586,-43.89033432276547,71.40044274642618,677.3663235916782,71.40044274642618,0.7690859327149917,69.21509296722797,511.50378498665805,-442.2886920194301,0.21381079193116242,0.19089795089391992,0.01089525443902072,0.013197917918175296,0.01179886185274273,0.1822352613799416,749.5358522708194,0.09525954299598739,-0.9026882911726252,0.012888525571821087,0.002333658428762648,0.0023074501032976876,0.7746517844864196,0.3421125142183927,0.0017332595643551702,0.33508745219843217,0.0006384871368138278,0.7785001954407664,0.012755478700314715,0.19925557661597545,0.0015462512129197502,0.04237507423228492,0.7776473128962429,0.19925509546289377,0.3370623138412765,0.01203094234271005,0.006186540447352469,0.0014405103625495914,0.0045346415554483295,67.33006196941557,0.41827669180651095,2.4956715090327397,2.76195740315834,2.3704582468201454,2.76195740315834,0.04146097182075331,1000,0,0,0,66.6070317479951,-202.32032181652616,6.620111964623618,125695419849917.92,0.12330271669191903,0,0,0,1
CD-43  7161,5381981878914220160,173.97579391086467,-43.699391172714066,0.5043371538820954,16.762678036605255,-21.079658336625904,189.19487114628006,1.9828005775552704,7.627456105592368,7.6036848092442195,-294.31608720985747,20.294251884533846,0.6017175121325576,-73.0765577465162,7.388874356492504,-281.2116431043768,-1.7945914360374013,89.18423421552671,-0.2382639948035264,2.669002252678991,270.3195975794455,-143.05563127806312,-79.62417514960005,22.30142816505631,0.30058865338580204,0.9734016078476203,3.907915394950088,-22026.699114798976,77.47884917337656,370.7435333225029,154.31109476940588,1696.59461062892,154.31109476940588,42.82142136381957,303.9309117910734,517.4615887984642,-213.53067700739075,0.15874078262355373,0.14619372742473336,0.011317515341478094,0.00963738162590482,0.009217701444853269,0.2604817521384347,1893.7271267621454,0.08148539068204812,-0.8732901197294918,0.04450543292417076,0.002747513336261161,0.0037890088231394867,4.874090554406168,2.159885993409836,0.013039125306320887,3.047287885221048,0.013717169441674042,4.74652229161327,0.04028093883615836,0.6853451571130684,0.005574379360832647,0.282777991133798,4.7544136637621675,0.6853450709254841,3.0349609803364506,0.9682564748443161,0.03404679738435967,0.004050541887141549,0.37939290636538625,1619.9359037410893,6.8993643911516696,14.9688620562681,16.497113425074147,78.89213778652403,16.497113425074147,3.676866543011243,1000,1,0,0,281.4195975794455,-130.8156312780631,-72.37417514960005,1.1122498971231494e+18,0.013333888018049174,0,0,0,1
CD-39  6037,5419728418033942528,150.1018745927856,-39.9833705229591,0.7009397912454689,13.085203536399968,-33.97991829159868,203.4560344459653,1.4266560587509867,8.106905840407835,8.100703258315791,-223.93248277636806,-28.974081613997843,0.3170631261288377,-74.36551086910457,7.9796136005763,-225.57613291789653,-1.3954067739500924,10.033070595310168,-0.17312095464942578,-3.5767365733653373,214.68769828354795,-222.20684875414494,-81.05757986620247,14.942529257530525,0.49586435127243517,0.9357621830564428,3.201489507833938,-37384.243703646905,100.58902088738738,521.8861680619091,-234.71043733722,1077.170732998492,-234.71043733722,60.66263566812048,237.72985394053038,511.7082064351159,-273.9783524945856,0.16327551509692723,0.20026467358987446,0.012484538267551734,0.010102898193524027,0.012354008762625381,0.22262460543664903,1372.5438060038323,-0.1710039681870559,-0.7406015697888285,0.02561026015706518,0.00416973836011696,0.003964347067873665,3.575896498283992,1.7653607273706988,0.005318293528861181,2.2235193670446076,0.00036596142849430014,3.794146446216343,0.025049296426971575,0.4713260889983741,0.003053391293181308,0.2161565915739776,3.7999062267148114,0.4713258046759766,2.213661800535386,0.3718223282940351,0.03143662165899097,0.002403347748082663,0.2179987904498051,1049.2278607850656,5.058764541315166,15.31035445967463,14.416879611086785,18.805546414931143,14.416879611086785,4.401113606364374,1000,1,0,0,225.78769828354794,-209.96684875414493,-73.80757986620247,8.763035362385907e+24,0.00011151139787597178,0,0,0,1
TYC 6002-1724-1,5708148155001776512,126.15902234832966,-17.923216400689686,0.45306365649377733,4.576957677981195,-23.80497639262798,207.8099330677889,2.207195359122201,9.285555423424347,9.274490785318543,-84.06533562881638,-96.85565458031422,0.4531668506485514,-48.443766014934546,9.083213066697983,-101.90091098691711,-1.8738782542965757,-77.87299158632013,-0.20344705176824782,-10.44323152853158,90.94561647968888,-310.112988442302,-55.45717088088271,10.307977936139457,2.430833468431183,0.6183578842278787,1.6035783244003272,-49743.216382713224,126.06717803937114,393.8469335567536,-898.2868759111199,381.65162842252937,-898.2868759111199,33.74328755390469,137.0941171030924,498.9285160713142,-361.8343989682218,0.21696474025850113,0.20424731764340154,0.012765597334154132,0.013586257212902401,0.012722767411128558,0.2004088884646777,1313.681791887554,-0.6837933519809413,-0.2648345611677659,0.06277221955833379,0.04153152518160775,0.040978273884944315,4.103812713554463,5.249145798581062,0.012296432104276604,2.7735112763524254,0.0308063749658048,5.470175103125628,0.05329274403941714,3.8011924932458765,0.004948947730350954,0.5190220710552346,5.477357091029136,3.801191450918343,2.7593020277665334,0.19044364774181016,0.18362343944553725,0.01741792072640797,0.14670524780494748,1212.9771051117166,10.527187440286776,22.963088087645076,52.73339080349019,13.629536895062003,52.73339080349019,4.295696817796848,1000,0,1,0,102.04561647968887,-297.872988442302,-48.20717088088271,8.399879182867573e+34,6.285151381153256e-08,0,0,0,1
BD-16  2232,5717948445741886720,119.94512179360616,-17.385654046999093,0.6177219922022826,-7.310879375085726,13.676251520475304,510.24738684228817,1.6188512188708573,8.994842732517885,8.99247184510751,382.80265441436455,-66.66918774062272,0.20650883196255984,72.18165308952894,8.89239739915503,368.6239575513555,-1.3378409399297444,-122.87811334755376,-0.14932778964217172,-7.41388896056373,-379.891073949849,-355.11837281048565,63.94522002927112,74.55790605467014,1.0700862193862335,0.9717013188580094,12.821810204837691,17297.640795568474,-71.19215495381177,-565.7438412926911,-599.5207936937366,5048.398034695684,-599.5207936937366,55.24016576971279,395.2124034787052,501.91782525994654,-106.70542178124134,0.21781884189928188,0.19546933087908805,0.014913133830659576,0.013670194346916128,0.012349860783866521,0.29489716952146217,5703.158994159134,-0.1051208276514355,-0.8755073940669886,0.039967425645057245,0.02680835697522142,0.026709969150010695,2.405876316179825,3.2767682409749916,0.0045849206224972535,0.17332451839147844,0.02203218274113015,2.463195842234137,0.03302963123076044,1.688732498286031,0.0032658331375962665,0.3861473354995639,2.4635570414959393,1.68873044437749,0.16813323933990967,2.400737155113344,0.05555806346967289,0.0023236601991393035,0.47825721144759864,859.2658898261091,2.3598331151568366,1.1015164597714002,27.70760894259935,166.9792141506934,27.70760894259935,0.3907910090090615,1000,0,0,0,-368.79107394984896,-342.87837281048564,71.19522002927113,1.4510979103679306e+64,8.010187195576408e-17,0,0,0,1
TYC 8633-2281-1,6077020253002583424,183.4036251516769,-53.22024992791711,0.5446743063942932,15.142698857109027,-5.641183685481376,302.7515637111256,1.8359595601634526,7.356085445189942,7.349416664687236,-271.2265900774106,-35.05765972093982,0.313157733024199,26.479986570563312,7.17054067804287,-272.312824161733,-1.6116053163584896,25.271099445612887,-0.22107996729693907,-4.770128204784773,261.1621644957125,-206.96862837190503,19.909002800514905,17.040356024505034,0.5176465659069958,0.9410358253176623,1.4400297294211777,-32584.194390323584,-50.58912734763847,-275.15268754615875,-257.65334857800957,1264.8712778683234,-257.65334857800957,13.717644301874813,274.7618830167427,520.8819104465477,-246.12002742980508,0.16775126914649566,0.19290790410667397,0.013873258869271604,0.010441523851282032,0.012041330921577073,0.25328217069032355,1536.2422707482078,-0.16771661181574093,-0.8144246889893804,0.04744869940027217,0.01142504591290273,0.011757992161343257,3.2447705098743613,0.9260218245281984,0.007555719014405004,0.7718784060959578,0.02143661929567639,3.205964935451169,0.04165046864232128,1.5438201947662702,0.006170418387725813,0.13340343809749516,3.207926776233865,1.5438220272689487,0.7636802873904792,0.35225788975169825,0.011848498734929715,0.0004011809243089647,0.0246615325024169,826.3890817041851,0.5731738829221737,3.0952607129878578,6.407813318689485,24.37475670176073,6.407813318689485,0.12105237634052633,1000,1,0,0,272.2621644957125,-194.72862837190502,27.159002800514905,2.4139353472972863e+22,0.00036608465712614286,0,0,0,1
HD 114621,5862146440847548800,198.23391509012762,-63.93600324134539,0.8274995624880935,-3.8225159609081474,-2.01882680550126,1.2188094958567344,1.208459853432719,7.368342911786357,7.368340830478151,-22.33835360811754,217.20639280788237,-0.005538192917815538,-2.4250616122408473,7.302047817321187,6.933465058460921,-0.9861765904980367,218.24194413727278,-0.13424254441283093,29.47833139170725,-18.008249924632395,-13.998086894043345,-9.72186942466361,7.804768891559675,6.681416724135297,0.07754644301998236,0.03111166211046851,-46641.16881819744,3.6002049818986896,17.669516985449988,1600.4507327671954,6.545831296610896,1600.4507327671954,0.037103355568233326,218.3655193531171,520.7247176141843,-302.35919826106726,0.16599773050004518,0.23277488906956215,0.01185769439138992,0.01022461092920488,0.014507514560624138,0.14312113794477918,1607.0336674193745,0.9959036734664369,-0.004050150331632182,0.017533622086285228,0.008117199759062253,0.008117491121548156,0.17716466571570993,0.23404303624706796,0.0003821422955263677,0.173206766769498,0.01012663335769061,0.29342531652833653,0.0143084998364451,0.22318310454895962,0.002108781122094254,0.017880951977271763,0.29303018190306224,0.22318349536053123,0.1738739154764859,0.010990600484754292,0.020590016425855538,0.0008702369017711031,0.0021760864861956886,96.81497325865138,0.2807141105128081,1.2388195360103085,3.349870088968918,0.13596534756569265,3.349870088968918,0.00527888629689148,1000,0,0,0,-6.908249924632395,-1.7580868940433447,-2.471869424663611,0.008614164518518454,8327.79078445692,0,0,1,0
CD-26  7083,5637271299014306304,141.95066757431195,-26.808593205193667,0.3223635323562239,-9.741085733843935,6.341833802757633,105.36176188325516,3.1020878592897474,9.204668590867044,9.156711275858163,116.9546440762926,209.54462326460316,0.9383829059964209,1.4525675257204573,8.69152316825325,176.95299972556458,-2.881455605270537,162.09556995254712,-0.32012200522342116,22.88426673636324,-188.03723458359204,-70.1446141979424,-6.2859768481939575,14.542259733241387,6.327350040397882,0.3936302490533334,1.4831153882675696,-30347.916674502558,-156.29322082023847,153.42464580400753,1918.7396146424426,232.68327094714783,1918.7396146424426,19.591479725287797,239.9780153733536,499.7503692689256,-259.772353895572,0.18636184185926258,0.2036494490036164,0.014969442639415824,0.011780439031848685,0.012284290824175174,0.13353430841632308,2171.014365314878,0.8837986727757805,-0.09815310051665815,0.14966916620781695,0.07988812650223899,0.07574146481174969,4.270998692884532,5.322701403376495,0.04427143100328878,1.7925603185946182,0.03336452846963449,7.8840075616674845,0.13902412722352603,1.3403033771765964,0.01322058328717081,0.39059696799135873,7.879346083307308,1.3402934588976965,1.8129477694095169,0.8905877786577434,0.17285472320921896,0.013790901849345,0.17524902037948906,2052.321120840304,3.460408924694973,30.903738228011058,64.80981239393034,27.841972306639033,64.80981239393034,2.1119982311075685,1000,0,0,0,-176.93723458359204,-57.9046141979424,0.9640231518060425,1373.6281079017306,237.08774354979596,1,0,0,0
CD-29  9391,3479891771482744832,178.04090013024464,-30.27214330371602,0.5030619620591453,-6.390513072407721,-4.8331954977106735,-0.1821962066186466,1.9878267001281034,7.714154437436705,7.6437856114219755,-17.3294825072274,189.58090404603578,1.039576938587414,-44.15110898873013,7.469619370889811,23.304566631984773,-1.6224194671567898,188.93948056712736,-0.213880323903031,24.801965110422294,-34.27084133530669,-43.300626941727394,-51.49027417081948,7.915054216231507,5.998772568866321,0.1377249894628261,1.4893857764982215,-48009.72732146704,-124.78550806639363,354.0188689828709,1449.1157865474586,19.32879682135349,1449.1157865474586,46.48584065890314,195.42402761128236,516.3945683641793,-320.970540752897,0.3279771857532259,0.21591991283334014,0.019129611942630197,0.020402201331491315,0.013667206834612658,0.9725197458898528,1514.9304240277152,0.9565559999083809,0.017926264735873325,0.07656050342790363,0.0013718884895599483,0.006650800834363713,0.21765568749602462,1.7126008248535567,0.03923786453052027,2.0281296223219423,0.020427438854860494,1.3764433333056472,0.0624869619524707,1.8502108791473941,0.008556818019341697,0.20558686633226367,1.3712175719681992,1.8502141707781348,2.0316634083021965,0.006647719385341474,0.07614540718748375,0.00599902007849725,0.07428684787144892,236.44958320833277,0.4936144537295885,16.58228067529521,14.1997063348115,1.5768780302854084,14.1997063348115,3.801906554729846,1000,0,0,0,-23.17084133530669,-31.060626941727392,-44.24027417081948,0.41020618099516337,3534.966593611299,0,0,1,0
BD-13  3488,3570458544263008896,181.56690728544564,-14.561820822979747,1.1570440937232351,-7.07360481082007,3.9727829291669563,72.06032908219822,0.8642712973730454,7.874730028807776,7.847747002307916,-6.050779361191764,181.6596710653031,0.6513370973421063,65.61130345883126,7.827359072993413,7.050892485277073,-0.5653166852840842,181.62360236927634,-0.07209798509558174,23.148002988867944,-18.302439458710218,-50.616329004420834,58.314014580663894,7.902585888157159,5.961551724951584,0.14000395966715584,1.7771293111298545,-47972.047698222676,-155.389354564536,-508.9707235743753,1425.6191390429742,19.509954956326595,1425.6191390429742,62.61951115920884,193.23998334712923,514.4499319078076,-321.20994856067836,0.35895579096680497,0.32713887479662473,0.018952449714712216,0.02231982764251423,0.020135325759439434,0.13464862578037276,1507.7486051585095,0.9455284084929391,0.02859200536176264,0.013864433633365592,0.0012634453472602945,0.0021081971439138826,0.31253444957612525,0.10678484236690268,0.010114925481349164,0.14025646950053305,0.002769464263663571,0.5184050036372417,0.00906867521598642,0.11483884658383457,0.001178042164404021,0.013846767430590871,0.5186223910974251,0.11483890307752644,0.1394504482241904,0.001650794922588552,0.0065490189232321975,0.0006018915451790723,0.009716261025731605,17.136012535280823,2.4504770431419716,0.8686403298001345,0.9852247391040254,0.1652561513348358,0.9852247391040254,0.5870326982252522,1000,0,0,0,-7.202439458710218,-38.37632900442083,65.5640145806639,20.089283752240814,1470.954482655678,1,0,0,0
TYC 7144-1122-1,5638834186082262400,129.16671234195638,-34.26409474523421,0.6487767122402154,-5.415432310623797,2.5615227589376066,22.533995658927715,1.5413623533850593,8.529605879380869,8.528636709870462,-6.124122683357924,221.52017049019605,0.1285781031849119,-11.435475388581656,8.398341396502717,32.542824994865,-1.4850945817485348,219.20231603247248,-0.17502256726578708,25.973690523577318,-43.5941101909316,-13.037752131757257,-18.798801644748572,8.918406322449535,8.442518295695603,0.027411444794625015,0.22592322987075916,-38736.040824895565,-11.201855469893577,100.2233210547316,1889.2650580194493,0.9457826078216213,1889.2650580194493,1.5461750211406247,221.89966406015404,506.9166342565751,-285.0169701964211,0.21286745485647654,0.24949080104143895,0.01477952407127053,0.013280029921369884,0.015444285066066904,0.13301691783270309,1891.7570156484117,0.9986827284855565,0.0003173729016742751,0.03624846267842927,0.015349283131790454,0.015312783105841245,0.10082050664902568,0.36306955275487446,0.0025346346929527954,0.4899479977011928,0.009367857431978049,0.913286223184336,0.03492520466163226,0.24525571734899296,0.0038404958872781066,0.01616210091431778,0.912058185702835,0.24525440653219957,0.49223091610653436,0.04740802510007756,0.02196011623687595,0.0014071286663131703,0.00934699824587646,170.17745945258991,0.5537905998468466,4.413387531544794,6.388439064422767,0.10096399844083095,6.388439064422767,0.11039637449575422,1000,0,0,0,-32.4941101909316,-0.7977521317572567,-11.548801644748572,0.014188411947304424,7236.215393623946,0,0,1,0
CD-58   294,4909800389934122496,21.157302479530625,-57.56302528782638,0.4352455096379751,17.65155723124052,3.196280664684639,104.44394813141734,2.2975538583540396,7.84174099135894,7.5954343360464085,125.1153926245255,110.83153604710853,-1.9499433382450775,-74.5566958870143,7.518481145399535,139.58444478000453,-1.0784544586881912,91.94386129377293,-0.14246866709297018,14.591862840696848,-150.4712259262851,-140.29639941137467,-82.19777616779237,10.469292591746038,2.5292204468828,0.6108446497893274,3.2632949845409787,-48498.15895122022,259.69132092673203,288.37135406839633,841.8136544089734,367.22359045426566,841.8136544089734,99.1261924733909,183.0196485510215,514.8461459340595,-331.8264973830379,0.19817435941776473,0.22443279214216996,0.013663141326935427,0.012380624148868593,0.014116903643719468,0.2534095252743723,1308.1634373366298,0.6435080131293636,-0.20494182173957612,0.07209596165958622,0.005684268264258502,0.010121394264980611,5.2765215000014205,1.454322667814032,0.061840829090042335,0.320532856485407,0.015109794146757623,5.445819245526794,0.0338413011853758,2.846995979720501,0.004695020642411954,0.17224738075080878,5.446403962100194,2.8470007215727113,0.31039563232284,0.20582107630782176,0.06265043260458994,0.01383482439501675,0.06428463842623255,592.6575340746477,2.3884766057144566,22.312971075480625,12.156721389780861,21.173502857218455,12.156721389780861,0.3501333824668805,1000,0,0,0,-139.3712259262851,-128.05639941137466,-74.94777616779237,21034042112.071983,3.427156006932916,1,0,0,0
CD-50   877,4748825840314129408,44.36696384557672,-49.52394301682323,0.5928478891360873,10.871441202253276,5.852021787392373,109.98753045136024,1.6867733162670526,8.264366877730685,8.145807137958041,67.64627283713192,147.7737944227857,-1.3948426294474447,-57.55344873357168,8.094563360165406,83.77010671780205,-0.912259796919662,139.26838035732118,-0.11222676415659694,18.14108680945631,-94.70130428605692,-92.97180328173519,-65.0496190339094,9.314534297975575,4.1208801429219895,0.38656449176915897,2.2635070647812157,-48695.54831356778,246.76117131020698,349.0239214465754,1203.7368294122716,150.22395936933364,1203.7368294122716,70.01911327454357,172.4108813503118,509.8939776431167,-337.48309629280493,0.20749538272167584,0.23819333778185203,0.012823716365515127,0.013002220527216776,0.014897430953111046,0.6103543913027325,1423.9799020561488,0.8453327379650104,-0.056324422822947626,0.03566840377010763,0.009163356696391256,0.004154471681774948,1.6274113603312008,0.4721723799022002,0.029935090969704654,0.7538552915507836,0.0019996305768709443,1.9020546752876328,0.019290589252248917,0.7848964477234973,0.002325387828097848,0.06478627638964982,1.9034567268340272,0.7848976313013771,0.7503068835345977,0.050561078518608214,0.02424400664871127,0.004704311938652458,0.019575805174550064,114.18197396529679,3.7862808625412443,10.373014686458538,3.443698638976681,4.012478987805017,3.443698638976681,0.7455354675582058,1000,0,0,0,-83.60130428605693,-80.7318032817352,-57.799619033909394,2695.6889805154574,314.73771418487837,1,0,0,0
CD-32  4154,5592129990151707264,113.511267125604,-32.63144480493391,0.6683647762051468,-3.9426791302382327,8.063046349011604,56.74253967916181,1.4961889608812367,8.70051844370725,8.699419675889809,36.6997759918386,213.90723725223424,-0.13826963524676908,3.944369972513131,8.591664027465837,69.8086220793738,-1.3649952147931657,205.4992359842584,-0.15755753729732652,24.588678925914106,-80.89973415809901,-26.74084443504439,-3.5158254872511527,9.742637737141074,7.547364427616986,0.12696778685191137,0.1677821470260198,-38848.09327168547,23.03025826517886,-43.54111431585205,1860.868828567316,20.33113979904862,1860.868828567316,0.7709661886270557,217.06850937253617,505.0481929848072,-287.97968361227106,0.32118302852091796,0.3935596377536128,0.02046571240109535,0.02008879875315358,0.024584482555956993,0.14481334185284644,1881.9709345549916,0.9887872306632274,-0.01039345148815847,0.045966595723037004,0.02462323211138249,0.024548446095628562,0.7310985615258084,1.2208351755448925,0.004887009610881423,0.18112478671846033,0.01817737036604876,1.8132805220845967,0.041936002026943156,0.7882652149067912,0.004430609599600888,0.0719845000102524,1.813522578436806,0.7882636916298512,0.17869163138000776,0.11051899978536606,0.061905471981703195,0.0016526688013362258,0.007097608063167466,423.8307115262577,0.8464409418626936,1.9835963081360144,15.850350553620077,0.698123900220835,15.850350553620077,0.050856572614854295,1000,0,0,0,-69.79973415809901,-14.50084443504439,3.7341745127488473,0.04095931681858022,5336.909405713764,0,0,1,0
BD-13   934,3174402807987539584,69.31531494083761,-13.64669343693092,0.5277202242925325,19.598053571652045,-4.3437180716300485,80.88526322077318,1.8949434832455223,9.42214012352808,9.359434601412088,58.92713277346415,68.99552415773204,-1.0852227648219994,77.91347016010207,9.32696822560748,64.46456370694726,-0.7788965121364375,63.852246293882224,-0.0833168261933939,7.371761980934452,-75.74777519906611,-168.38772066673607,70.46711986830543,9.871097460503313,2.072961045394546,0.6528883303157066,4.70107653668986,-50818.196777523764,8.607381106992221,-796.6548725891857,645.7590961444408,364.77508079044213,645.7590961444408,191.6986657851148,119.59639694861536,497.55752546951453,-377.96112852089914,0.16813537769666215,0.15395300218389363,0.016136696541968885,0.010624681417386586,0.009667330308990944,0.1894796120007578,1202.2328427199977,0.5371331352780547,-0.14396247453509067,0.059804882425557766,0.047527886885424614,0.04378627893993996,0.8091198468887912,4.029933172221037,0.034906350184236754,3.7039491692522573,0.041879443523882204,0.6152875846260951,0.024582166073806224,4.227059797056156,0.002242179045746764,0.46447451885459407,0.624572532380298,4.227054932187438,3.70240037545291,0.068600976317841,0.0649480382385533,0.010964954766938104,0.4309100273954661,316.217231943698,7.232265988759775,40.753314038444195,34.74885379865208,7.101663849192347,34.74885379865208,26.528413549962654,1000,0,0,0,-64.64777519906612,-156.14772066673606,77.71711986830543,508529157780.2495,1.4131807142199038,1,0,0,0
CD-52  4849,6125111998245736960,182.01620695649274,-52.974080396465745,0.3371860362349734,-25.446783914029613,-2.9067856247476866,150.7592046110847,2.965721864303818,7.212585735024735,7.195316146460422,235.24397362474375,17.853078098280587,0.4988171384066985,-67.30183822887315,6.700348040982179,225.56862524806212,-2.6225770869929312,-69.11768824289308,-0.3730785468694386,2.4812082936846376,-236.4738184470576,-301.3580186222233,-75.16614147585504,13.65598186156969,0.27784205811420437,0.9601197690288442,3.806951268930289,-40935.39851972556,210.98134631415388,563.4632360919011,128.45854110457722,1007.7953389640883,128.45854110457722,85.50974508671835,245.33242132528645,522.7418111917497,-277.40938986646324,0.16986269005984708,0.1746127034044951,0.013033511682995057,0.010481936396047886,0.010889854628715686,0.3393927030825331,1221.7636251553838,0.10514189361975797,-0.7548805471762786,0.11642598540819059,0.00858064444509128,0.009886737404190202,13.189474906396164,2.019764344095594,0.018765622793279254,3.913753247160374,0.05102071838643883,11.888591238865576,0.10295507648863307,6.616487790384804,0.015909121703507133,0.28408931002161675,11.878381985086282,6.616504602483323,3.9446020162363507,1.138526468721304,0.031387354885679244,0.0012567041358158048,0.6678660772816898,3397.2102888236946,21.90524381099014,32.953739205070924,14.357804024740336,74.03695550421824,14.357804024740336,13.036053017649317,1000,1,0,0,-225.3738184470576,-289.1180186222233,-67.91614147585504,4.665537474477578e+39,2.8864644877346215e-09,0,0,0,1
CD-40   471,4961165724893425792,28.121523857082305,-39.66514701661979,0.3741562330040284,4.9120725592599115,-16.07268332370948,81.67885240008314,2.6726803185161248,8.548821962228084,8.167958500005732,-98.36800901165353,12.43390926209305,-2.5232540268584414,-16.027163291363216,8.127783554025442,-96.65246461142802,-0.8091233260322124,22.117151285628285,-0.09922338942145349,1.5222787018426114,85.61285832813277,-210.12280293767625,-23.054462872223265,9.445281202701084,0.26474115083762023,0.9454705373070251,3.674989592734855,-55924.748884530156,68.77514271326811,374.14403475380095,101.55965484561291,633.0269158554742,101.55965484561291,122.56521107826445,100.43772826793094,506.7046436735112,-406.2669154055803,0.13209806317160122,0.1635428584321447,0.012122923124787736,0.00825472111756375,0.01033707926316088,0.36379981766948216,857.1517817793516,0.11848503031141858,-0.5955324548442845,0.08710769858284141,0.031028577518758822,0.0067671405068531676,2.336607203539583,6.59013896903418,0.08291552473977065,1.8074739380894402,0.004164707196727412,2.9121307530300253,0.02637085746602044,6.018876715607807,0.0031614909018811456,0.8079054526725582,2.907513659015701,6.018871405323205,1.8149093107153833,0.08218063846461476,0.13687785808573183,0.027796744183945295,0.11219827714405507,355.7529926511402,14.525106466899622,2.9727017197831147,53.756279142762054,29.899497529690922,53.756279142762054,3.963980090575647,1000,0,0,0,96.71285832813277,-197.88280293767625,-15.804462872223265,153142980619950.88,0.11864468200534732,0,0,0,1
HD 298296,5311834274028782592,137.75597210164162,-52.4214288904714,0.6977543716872862,-7.715276058954675,4.572826531146681,26.643967609823942,1.4331690929887457,8.056375994531892,8.056206313790083,9.205158828443603,208.54125405754795,-0.05228761725809413,-11.043376929679466,7.928364270065592,46.06309013244994,-1.4295104656834392,203.59857887618327,-0.1783867315547091,25.885788662162334,-57.115334056829134,-28.641501341548953,-18.441814809085493,8.125109503807515,7.144619284267756,0.0642113709514908,0.16403473015735062,-44275.99236077962,26.432307464033602,85.14738584356672,1680.0513676241194,4.677417526696839,1680.0513676241194,0.9429951441668182,209.03623075190245,512.298037155718,-303.26180640381557,0.20350436525522644,0.2021725355544217,0.010739354534063803,0.012557920572606934,0.012384979670380308,0.12761053102987688,1685.6717802949831,0.9966657728173629,-0.0022153911729343406,0.02196939499418891,0.002818695019029944,0.002811473012397924,0.340395308278624,0.2020798096479279,0.001120377688111048,0.27808869786697915,0.0010981214605122714,0.9059156951073933,0.02191331101190872,0.13380974555416034,0.0027009443474047576,0.019051950256635884,0.9052264112827546,0.1338100281482936,0.28032416808336313,0.008531160625139195,0.013731358841101248,0.0006386993201830198,0.004420317244562506,61.68098278324964,0.8562065132952926,2.099320775808252,2.1117672464283372,0.0896698351786455,2.1117672464283372,0.047823702652519874,1000,0,0,0,-46.01533405682913,-16.40150134154895,-11.191814809085493,0.0224075771135597,6562.107521249699,0,0,1,0
CPD-62  1126,5297637963994649344,133.67829044004287,-62.82999391270425,0.9558116160060564,-5.962895725047977,0.758456500339215,-4.042847900441663,1.0462312690638647,7.901164922386173,7.898970047300595,-18.993880061147745,236.21142176007817,-0.18622385076499695,-12.187700126803163,7.833874175910659,11.425565471161883,-1.011999606794417,236.69824609269705,-0.1284710259354851,29.904078676789183,-22.47498353884328,4.458196549794328,-19.496175078468546,9.55484179610557,7.739581440363794,0.10496217947956038,0.30059451559558337,-38841.21879046351,56.412806592756,93.34919648789901,1865.8269453131452,13.866505086870593,1865.8269453131452,2.3729772654663654,237.28704828556417,514.1336493716842,-276.84660108612,0.28460242263356966,0.1959367992794804,0.012689516395251382,0.01796264452107754,0.012223662835471608,0.14628838576648537,1882.066427665482,0.9913714616478865,-0.006106866183071346,0.013982680421511734,0.0004040626504320696,0.0004693381149582965,0.130384949906293,0.14245670275697053,0.002766833894736157,0.3056751008209659,0.0022202398308042597,0.3097133262974795,0.013525180851388952,0.14002763019360182,0.0017341675066520935,0.018318871507494724,0.3089603554977307,0.1400275868867159,0.30643616400025636,0.013084180349570394,0.0023329511706723775,0.0006677601441517728,0.006529135784829254,34.33307444017348,1.1216292518408904,2.2840011586330453,1.118301341835766,0.18484612192254016,1.118301341835766,0.09328226461730241,1000,0,0,0,-11.37498353884328,16.69819654979433,-12.246175078468546,0.01569379154070972,6666.813509015857,0,0,1,0
BD-17  3143,3747380238733968256,156.44137483521695,-17.989015679177463,0.2716979029155307,2.4588694691045863,-10.789532625821858,44.58888026114979,3.6805584042762893,9.24572391690333,9.024405217168278,-171.95458825344318,51.972229097523666,2.010850870637653,-69.61631664099006,8.490855114005681,-144.18260148383996,-3.0570032640835723,107.14882382989023,-0.3455863814837444,5.759075290485656,133.28201025016347,-125.0911645805377,-76.52005027991747,13.996578384055494,1.1469603534810948,0.8485214884895956,3.811719594099384,-39505.595163068756,-2.642998481153167,301.1723484448079,469.0184554155575,845.2789713827684,469.0184554155575,78.16162796227374,192.65493650938524,499.33228997958577,-306.6773534702005,0.2726444634475895,0.28785061380531657,0.015607505188007293,0.016856012217888634,0.017772054312072134,0.3285859613747575,1392.4590547605997,0.33682746635318056,-0.5509083666035568,0.22091840606930527,0.11459359157937847,0.0905598598078661,6.875984668116181,10.859561473106535,0.11944895744359364,6.048030303708957,0.029462628431640787,8.275699570239352,0.1834907142929586,5.240340527144252,0.017939848565738877,1.2543631096851644,8.291363411325326,5.240341654600057,6.0265375545392,0.6693531052525085,0.24667399512376376,0.036135529064270595,0.498660692726899,1713.9074184253743,29.932597410424645,19.31766409713471,93.8792871851714,94.20655876176758,93.8792871851714,9.435753734200924,1000,0,0,0,144.38201025016346,-112.8511645805377,-69.27005027991747,360026309.8630058,10.545139635943052,1,0,0,0
CD-34  5597,5624362517111739520,136.77190098435327,-34.606329244846265,0.7980353594063855,-9.60098743699294,1.6298071193629668,45.47399630180706,1.2530773081832427,8.323066073654815,8.320441152412624,14.310659291610799,195.37833469829215,0.20901649614861634,-21.56108882997389,8.230935229993763,42.73742320415304,-1.2171467497426212,191.18316164533832,-0.1468107303409678,23.481727845841394,-53.76233590374876,-41.056930889038284,-28.95083101843129,8.408716161813258,6.54758865165583,0.1244376557825544,0.4323507620097681,-45055.655169730744,-13.717425379408498,186.40075210020976,1625.633936313517,17.21295137746843,1625.633936313517,5.378446624307283,197.08467517889986,509.2266993475179,-312.14202416861804,0.19911944873396967,0.22216565960305465,0.014948209753245956,0.012380021962344244,0.01375521194229505,0.13523093274556677,1648.225334315293,0.9862935015428818,-0.00718014976882845,0.02364919846334358,0.0077637927630385285,0.007676890779288712,0.32820031996251625,0.2571856319868543,0.0035521905675303693,0.6841456264976724,0.0043584167703582975,0.857549160567545,0.022971084723765738,0.14788647701924473,0.0026540463559816224,0.01660176240461556,0.855791639633769,0.14788576797800926,0.6863429757006756,0.012542920493637888,0.024768779836991793,0.0012087551840781342,0.015198236902151921,112.49740363100608,0.6413864821680928,6.053305831140789,3.5126320923648495,0.30798303563121615,3.5126320923648495,0.32471509980680463,1000,0,0,0,-42.66233590374876,-28.816930889038282,-21.70083101843129,0.05418984665270769,5405.565058703921,0,0,1,0
HD 298008,5358888836204381696,155.94558402360605,-50.03171301176846,1.2841321953427052,-15.78976227061784,-4.508653336770045,7.203426785635324,0.7787360239286913,7.901583846047287,7.900895983443124,5.774405230292117,214.89328067398998,0.10425898008208083,-36.98712815607467,7.864043309223735,26.47880044816695,-0.7622205532790974,213.3338673568264,-0.09662294787625049,27.198596352149654,-37.463703159798506,-18.90623261180537,-44.33460179277821,7.977554203632142,7.590472344443957,0.02486390025047976,0.637917946259942,-43253.41121892238,5.950377859739476,293.62903043170263,1697.8494581460432,0.680349225421119,1697.8494581460432,11.444311425927248,218.12957957101494,514.1286457722802,-295.99906620126524,0.23799147405451945,0.2555140421880908,0.016032614853562204,0.014625211148472997,0.015713281352560147,0.5148400500267126,1709.9741187973916,0.9929094478576812,0.006294810010385607,0.009742544071894343,0.0007591202276670651,0.0007729639900161912,0.24258169948974376,0.5125971115588245,0.0010441316536470512,0.5815227601137407,0.0017009152914338555,0.49598029715209874,0.009535923723165127,0.5186873621278965,0.0012220815890098679,0.06449445373867896,0.494488668366871,0.518687561818567,0.5827914939290482,0.009320882194592765,0.0321660168584294,0.001710271230621423,0.013420686961722014,110.78461636499092,0.5856577021530142,4.589167938692283,4.080569784110045,0.09507840720134582,4.080569784110045,0.40455477507723736,1000,0,0,0,-26.363703159798504,-6.666232611805368,-37.08460179277821,0.08739880263199354,4938.678206402623,0,0,1,0
CD-46  8357,6086357580612620160,195.799776408593,-46.88097600513994,1.350028118142306,-28.437876208074112,0.2322833024168972,-32.391036291245264,0.7407253127261089,7.616380520007371,7.61310935070492,73.58896197054412,208.02584485371995,0.2231999994557749,3.955690677069813,7.590732859791075,89.31045135006322,-0.5832740668662566,201.77643750114663,-0.0766895846009264,27.324688937307624,-100.40152353996439,-30.463661117072473,-3.5551760235250778,9.4595135776644,5.669633770247634,0.2505018769573822,0.26675012330857184,-44387.42020476454,-47.343752528923574,-10.092498512873911,1583.723504644146,71.21599484277232,1583.723504644146,1.8776712273657103,220.69375827090985,517.598778309918,-296.90502003900815,0.22602619731693407,0.17307379878560109,0.01497601556867509,0.013869065969568835,0.01058294026302831,5.246416077496548,1656.817170714284,0.9558830827190028,-0.04185031688530461,0.008153937963716305,0.003932163587828256,0.0039992703165586405,2.6189464655816153,4.269530700200336,0.002228028448021917,1.4016710807144794,0.0045052313556820265,2.9614181051927773,0.00642070743631254,4.086323319071429,0.0008863592083887167,0.5591732892493143,2.9579978784314926,4.086318804984346,1.408887666028735,0.2546038320366951,0.11250254782010406,0.004774428954500907,0.004198684790086072,1064.8194934014552,0.37985760050404505,11.255927402976338,32.6203949070722,3.961805298994498,32.6203949070722,0.05972545509555115,1000,0,0,0,-89.30152353996439,-18.223661117072474,3.6948239764749222,0.11239872804206943,3945.4756554696087,0,0,1,0
TYC 5422-1192-1,3030475292810871168,115.46757049993816,-13.614869537573481,0.32085131511885573,-2.976688056704307,2.0598591104263773,60.19998498221378,3.1167084343399405,10.252313126542864,10.248493776673723,13.074772897088817,223.97184328420772,0.27982093231764177,-10.965194322980244,9.961552816825812,65.33627025133099,-2.408130014785278,214.6287680160355,-0.2371918630619309,21.854122973073668,-76.38866252716434,-17.61133008902241,-18.413731179691567,11.66205408765278,10.094109512382534,0.0720689825695051,0.41458503765197635,-29474.287871840366,-33.65200840131205,127.51281845101109,2295.374042048345,7.945898477811967,2295.374042048345,3.277435338466005,224.62095128677748,489.64690195743793,-265.02595067066045,0.2972409252299643,0.2982357690589534,0.020172530751576205,0.01847886933310549,0.018773145016230355,0.5000072701121367,2306.5973758646232,0.9951342466900748,-0.0020239610034221934,0.19291721278407337,0.15376946607329817,0.15338548996203866,0.7786590232341266,2.476260235554825,0.016032810433239106,1.4480563112044764,0.12141568917072544,2.4089514668967316,0.14905780892387058,1.8372540780998534,0.011266427901062139,0.09479803269077733,2.4053012822632067,1.8372499226148875,1.4541166600971691,0.49025811471056596,0.19908455661901994,0.010897583337749905,0.05477603172605316,1248.1757775685537,1.4075492150181768,17.542535867812614,59.79331895650853,2.9373872031354122,59.79331895650853,0.5837237341763265,1000,0,0,0,-65.28866252716435,-5.371330089022409,-11.163731179691567,0.03624478038483022,5479.583911240239,0,0,1,0
TYC 5340-1656-1,3009932670384860160,82.32227512844185,-11.677113669788666,1.2987546385918431,2.4531604319772278,-6.598999506966992,46.66998596663535,0.7699683760777437,8.59758679645022,8.592889267341244,0.4593000009291104,187.56744023928567,-0.28417030405513766,-13.045508102917278,8.583618846686502,9.169150276190743,-0.39904066910107366,187.3437543064126,-0.04645518172462439,21.82821567969787,-20.216300985815383,-44.89629438670305,-20.34804423640678,8.598512931128067,6.3074890074375105,0.15369808303614269,0.368325698233516,-45199.92059459478,58.44321990623587,109.37206899488986,1611.746244134828,26.280806775064754,1611.746244134828,3.9146289848314733,188.0211181651469,506.1688702278432,-318.14775206269627,0.2263189383024648,0.21292925942602978,0.015241000233791218,0.013896761943926684,0.012923738820627688,5.660005629752549,1641.9416798947243,0.9816099218811277,-0.013621785757742214,0.00879859337101071,0.006985206408197518,0.00687374722222086,4.501400616053712,2.794284545512569,0.0034849607935212774,2.283112738188177,0.006669137534702189,4.365115550489048,0.004559923038740984,2.9986220227402,0.0004940297542177854,0.3275051659178639,4.3591752493910345,2.99862940835206,2.29442463291427,0.01289720548009714,0.17578906518825937,0.013643603076818885,0.02674232111611889,492.8726589582751,0.6597204478592331,18.361092320610776,23.908168645523066,4.464835223876021,23.908168645523066,0.5044429876695452,1000,0,0,0,-9.116300985815384,-32.656294386703046,-13.098044236406778,0.02468299908765106,6696.314958617559,0,0,1,0
TYC 8584-127-1,5310740741005758592,140.96984297318642,-53.98141826241363,0.3763034947309111,-4.412012291306502,3.9181031321001054,21.95711197688304,2.6574294791364745,8.19205196461515,8.191422184936267,-8.165823448660392,212.38963249420917,-0.10157745364445973,2.6736253377832946,7.753277638527687,60.80255361432966,-2.6431199881527467,203.6641503495313,-0.32854822006912443,25.928297638569543,-71.89039228686336,-28.57592352112096,-4.763160328255611,8.272981850868725,7.559342402187802,0.04507483786173403,0.10883698655354802,-42710.32168900548,13.620973220041128,-26.9055281164606,1739.7731474635254,2.3762847357605694,1739.7731474635254,0.41548386701525186,212.56336687225001,510.7227433317393,-298.1593764594893,0.19184362589763904,0.18028807537497774,0.010759741909505259,0.011894894453199318,0.01113940826650498,0.2326379451981687,1742.564916066301,0.9983978969293851,-0.0011252383487506833,0.07743955639100841,0.018203210352469332,0.01816017372257098,0.22192289302421775,0.5049426261970352,0.003566173731519803,0.19803596781378363,0.00718968121692321,2.1813023124225017,0.07702256671230723,0.2936312568448897,0.00917615404033774,0.027217987073278493,2.180967030220213,0.293632669303924,0.20169285146945712,0.020363420483781165,0.05594353797464761,0.002499679878370734,0.0029351838386619455,208.49913788371475,0.9303778582605894,1.3082214853543537,7.790805317905257,0.2523152436698952,7.790805317905257,0.020892955305020996,1000,0,0,0,-60.79039228686336,-16.33592352112096,2.486839671744389,0.029731395818139415,5917.519225841178,0,0,1,0
CD-35  4882,5530340872643862912,129.57066133730945,-36.270073691552994,1.103833566806348,-13.183500793214789,6.069019822063338,58.44725283054527,0.9059336752126838,8.254205598610175,8.253915975194582,36.00376398155193,191.4329541233428,0.06914577756602652,-18.751944055858473,8.206796900993528,56.224042558467836,-0.8806892479276498,186.49853614335092,-0.10690306859658302,23.192985571776415,-67.25620509676658,-45.74156486880688,-26.17673463558666,8.684462830501577,6.0061919515833715,0.18231119842148355,0.31315588936349664,-45803.18715358721,3.6190492111776615,157.78105150583394,1580.0715182173508,36.607237972216204,1580.0715182173508,2.8956928949161753,195.68976046564933,510.00998168071345,-314.3202212150641,0.16564865363139453,0.21042300018404966,0.012640199688535718,0.010303311283765645,0.013101257745604562,0.1397337557935435,1619.5744490844831,0.9756090676230027,-0.02081506354731428,0.01055060549147375,0.00349479465564632,0.0034901970716228335,0.39070698053633507,0.27649716134078467,0.0005630404039842448,0.3467650286838039,0.0024083798908072344,0.6361000587669323,0.010256606068371425,0.19078778086282944,0.0012043059261850268,0.025405903769165922,0.6352142314433687,0.1907870424472249,0.3483854644126085,0.015350878669814608,0.014763778971566043,0.000618347684245684,0.006959545294307832,90.4381613457593,0.38362948977648054,2.9651945772825528,2.8834916646814253,0.2248691834543528,2.8834916646814253,0.11155995685635246,1000,0,0,0,-56.15620509676658,-33.50156486880688,-18.92673463558666,0.08575593899289347,4678.252191254593,0,0,1,0
CD-34   242,5007019414219657856,10.571064668865116,-33.392850356876885,0.5962070867093175,9.338011164415137,3.628751366522687,11.858533097676558,1.6772695633649064,8.029090177089367,7.858594908418014,62.550780988669935,217.59155111999323,-1.6458356956936628,-10.106129873357618,7.857622205536471,65.96646702539209,-0.12364145612902798,216.58048977062782,-0.015733926877608533,27.68835315418947,-77.02109131945592,-15.659607663347192,-17.556310101231052,10.431623804747165,6.699069307774181,0.21788695136011432,2.0917085916315123,-38882.915895289436,357.7054376686865,-29.159815644258966,1709.9638557463568,58.636373683304804,1709.9638557463568,57.102068620406946,226.62925049982923,512.6181125900031,-285.9888620901738,0.32338294598096634,0.3513824183548537,0.02049761974282085,0.020698261374202664,0.0223538453041842,1.4138875835705547,1825.7022980500685,0.9366060707557166,-0.0008403917027089047,0.059335985144484085,0.007271502958207546,0.004967143205097186,2.6736169707933146,0.4586746833563076,0.05895979568763592,1.4255380208540922,0.005036833350434346,2.789251630945569,0.0043740067831035765,0.530795350736546,0.0005666748762877789,0.04338386769987353,2.7888895999340226,0.5307984086713805,1.4262450219819978,0.116235366457686,0.051273179060934426,0.008887160650379576,0.09623187990243914,191.65736132960384,12.027152938910183,13.29998464117283,4.597902401081046,5.00065632079827,4.597902401081046,3.4571900378726523,1000,0,0,0,-65.92109131945593,-3.4196076633471915,-10.306310101231052,0.035945041618937475,5449.382436380752,0,0,1,0
BD-11  3235,3574495710443399936,181.28935937976806,-12.081428158384806,0.3819208593965607,-12.916447713418561,-10.810423653063674,118.65477684976113,2.6183435007451847,7.972526455223473,7.717045787077319,45.618873213004925,10.012463289824227,2.002094503111773,-15.69396921297145,7.538912556250886,46.70470746821187,-1.64851240488221,0.036258282507290324,-0.21527861686371225,1.2974476977434461,-57.74467502450981,-232.20382935375565,-23.09375967877624,8.132312775290913,0.19067074966196532,0.9541821153219104,2.2995592289779347,-63257.05210621595,25.79911042132281,211.82269964863568,77.26663764900435,572.5089169266588,77.26663764900435,73.26522717386094,49.27100246607524,513.2851748327138,-464.01417236663855,0.3154756880824877,0.2662696022586453,0.01810926985735339,0.019643387860630374,0.016491144777460748,0.23961717033746766,723.0407817495241,0.10686345722027485,-0.6904779126632251,0.12509083321523246,0.01962935051999258,0.0045693845543765465,5.249380723925592,6.000179679399897,0.0946559451639999,5.3682129910554846,0.02202836058409635,3.8209512600409172,0.07875734841630957,7.49112596232602,0.010581105395851663,0.7767887060603036,3.807028079052984,7.491137382162392,5.37808008114898,0.054463564233462484,0.10519053872648286,0.02488816994398124,0.26175611851332825,497.8596758302546,25.55104490490126,52.264746648274674,46.347471560172174,18.0859462534577,46.347471560172174,12.153842477812095,1000,0,0,0,-46.64467502450981,-219.96382935375564,-15.843759678776241,6.729373157970651e+16,0.018419981656705227,0,0,0,1
TYC 8178-334-1,5311933367513215360,138.01811018749873,-52.139460473706635,0.8109118311225985,-7.072857259917087,8.573627227851196,16.58994398254559,1.2331796893573925,8.035241479402442,8.035163400566294,19.696400493812394,217.93659586353508,-0.03542257062180955,10.882969395923453,7.940392481562738,52.837531708903775,-1.230454433346486,212.34995467837769,-0.15373861754165483,27.122857992928378,-63.946737825151466,-19.89009971459717,3.4668408414157037,8.533035668143008,7.458034476113162,0.06722509390129686,0.1624323684557375,-42253.146371312694,-5.869016675055251,-88.2866895669087,1751.1561587266845,5.328153947519086,1751.1561587266845,0.8706028236959004,219.09529212621405,512.5458582623886,-293.45056613617453,0.23248037011281764,0.21619553222215346,0.012335410430960017,0.01452339141775132,0.013293553683772904,0.4600005780128879,1757.3549154978994,0.9964726779340082,-0.0025365115973515558,0.018629684783751297,0.0019637410517078973,0.0019600088707726637,0.48809348652155155,0.47732840254342296,0.0008493562620910267,0.11208440618976925,0.0009004928020421799,0.9884820215198074,0.018588514243894082,0.45974536561527635,0.002303177770636253,0.057727440862538705,0.9886622639919462,0.4597454640338399,0.11048284139245533,0.02750940852852882,0.02082841839707842,0.0016028339218646245,0.0021101323803947272,112.11046346502246,0.15294332801209717,0.9359706709170221,3.9868067802209564,0.2572239935578281,3.9868067802209564,0.019238982363093148,1000,0,0,0,-52.846737825151465,-7.65009971459717,10.716840841415703,0.023404468298583312,6307.130812579074,0,0,1,0
BD-14    52,2422969005054761728,5.502801747234654,-13.98580772121974,0.3896417247434418,7.1773594259434015,-9.209089194692037,59.7498183481789,2.5664602543745705,8.443891396521414,8.077583910833956,18.289147264032803,110.20028387038501,-2.4600691209160677,-86.08186008556719,8.05095969964963,9.288871961592589,0.6552936373726977,111.32076324944981,0.08121420437409435,13.642728455297169,-20.1461622158674,-120.91939265450844,-93.38434907022953,8.771922556368514,3.5275167686274456,0.42639389074288486,4.352562411647817,-51603.535461271465,217.44787697950073,670.1903193389223,890.1520399607566,158.14196228655982,890.1520399607566,217.6641703749707,141.02723888862778,507.86825903655034,-366.84102014792256,0.3452102673829883,0.20937689508273902,0.01908787454331702,0.021375460091065918,0.01324396047715987,0.24353101952736722,1265.9581726222873,0.7031449057411657,0.04701751556697758,0.13081867767895883,0.04247725425837634,0.005341319779219105,0.9365450809694912,7.035163070026872,0.12645589108821179,1.8167763488940027,0.0025975381246839315,1.0613827565354594,0.033401898665322526,6.898055532545207,0.00409368450695409,0.8795835454769216,1.0568419450748587,6.898059131437279,1.8194079009870743,0.06951901927091084,0.21287841964475637,0.028067024431573804,0.2457688035499306,262.7447134435696,7.664597740643023,11.128364620847893,56.26360211964322,18.492300170704574,56.26360211964322,15.040550960557168,1000,0,0,0,-9.0461622158674,-108.67939265450845,-86.13434907022953,19318973.620511033,36.537912032229805,1,0,0,0
CD-41  4744,5428249843606165632,135.62181273022097,-42.418571586266545,1.159063436416042,-3.3379360276943366,4.645474756352559,19.46043461869287,0.862765547235375,8.128047923351678,8.127808388328427,-8.88147733993049,215.49886825173635,0.062400696467241494,10.599499982891508,8.08241471411451,13.91196084109181,-0.8578120927378092,215.23266527893682,-0.10573731358231964,26.51377320375734,-25.020564449637163,-17.007353171608962,3.284518577158226,8.26236165073084,7.687915827951601,0.03601478554507823,0.16514835243326245,-42378.38572945697,-22.523047478204862,-84.80143857826971,1751.5335090517453,1.5238684487939507,1751.5335090517453,0.9378257644347876,215.94210394780876,511.4625290705593,-295.52042512275057,0.23118398234169082,0.23823931517556096,0.016097288882719166,0.014365089755299222,0.014773163049739961,0.16968769473151418,1753.9952032649742,0.9985965216959279,-0.00033411874973675754,0.011969479791581469,0.0023978794079756237,0.002393517917046123,0.0650244654497719,0.17402529186747187,0.0005771425241312071,0.0700694600640235,0.0011433710398657364,0.3347102429904856,0.011900758616706501,0.1708594195516397,0.0014411507315122045,0.02045771619621907,0.33479362804923535,0.1708593758615747,0.06967006203356124,0.005167430768764668,0.011377377560877177,0.00046589169352687223,0.0011562015291013707,44.32282585323717,0.28505870601010375,0.5587216978469004,1.6452652779728096,0.038303464994482256,1.6452652779728096,0.012375632553524231,1000,0,0,0,-13.920564449637164,-4.767353171608962,10.534518577158225,0.010585985456687272,7991.6387093746225,0,0,1,0
HD  19367,5155555974773279744,46.60464972028158,-15.00358417225327,0.4192308111615132,10.922515667715277,-13.158719677530556,141.71785348136447,2.3853208623417217,9.470798887695665,9.265221723290983,36.36806536425902,18.670949682985157,-1.9625743271107707,-86.62370905897455,9.255521980428911,37.18411371636119,-0.4238472030583865,16.98770813065435,-0.04576201044742543,2.015164908147852,-48.03981401071918,-215.25247462303844,-93.99854511290685,9.93030667084459,0.5366372480060504,0.8974605668728991,5.913901795434759,-52476.5971969025,70.05485665686291,728.7710562655201,172.99048859726696,565.8043626059881,172.99048859726696,243.03489814253246,95.78573751627876,497.07410476853727,-401.2883672522585,0.28868474359743473,0.25441274521973856,0.015680365488587047,0.01805204084692504,0.015805595423801888,0.2863839515460916,981.8297493457876,0.17619194031606183,-0.32874280360574043,0.09203535048595075,0.06402724677750994,0.04914497424066179,0.7534277898626089,7.3002747874640574,0.07652662317284072,0.9522873309833778,0.048443128975068535,1.0566163967734836,0.016353743911982323,7.315384237360529,0.0015207442192089642,0.7968763875735269,1.0542274412367199,7.3153819262339805,0.9549490491003322,0.059677373890609356,0.21536455656990466,0.03973962069919477,0.11312400029673017,126.18028802878158,12.306406172115496,5.556978191561088,66.8782905966903,36.884084286463626,66.8782905966903,3.0319671701521065,1000,0,0,0,-36.939814010719175,-203.01247462303843,-86.74854511290685,6.786297649033382e+18,0.011340543115577903,0,0,0,1
CD-24   613,5040356533758593536,21.612360948646025,-24.350906930733736,0.5236270485652611,7.014422967668226,-0.4822786393629305,-4.024837715733143,1.9097561952538578,8.481013899130684,8.272741674029152,34.28001562831815,191.38814280150197,-1.8679780384226063,19.724531607741532,8.272410534895982,35.99104735278762,-0.07401856091971841,191.0737689661646,-0.00894740237887698,23.13479017510387,-47.123265884130994,-41.166256726358164,12.352181050292657,8.904596765882282,6.737186368184583,0.1385654294731404,2.127320301838192,-42831.870774199335,355.46162270300994,-230.3999091026052,1583.3046648690279,21.512487100792832,1583.3046648690279,73.5034792262555,195.43182397867204,507.4549002096439,-312.0230762309718,0.5430325208319875,0.3458997825402356,0.025568321236510566,0.03377277189133114,0.02140812563938577,2.1613947783519047,1678.3206311960762,0.9433862847414716,0.03097798546896884,0.09480978917325518,0.03409383681868893,0.013556505668539632,2.303087859922406,1.9986277610802035,0.09376832908076178,2.107568705692358,0.013523813557252958,2.36587098980257,0.0036746498265494807,2.0346659662971076,0.0004292167323270763,0.2789844997870319,2.3659698300089356,2.0346678405208136,2.1074559369649353,0.06461107083016482,0.0904785297499006,0.010074968327220346,0.11954004439967401,71.39600171637295,13.977362173478133,19.788811531109733,13.981020877637716,3.137194496279797,13.981020877637716,6.19259190773492,1000,0,0,0,-36.02326588413099,-28.92625672635816,19.602181050292657,0.04079770915996955,5836.660358623051,0,0,1,0
CD-34  3626,5591555559737269504,112.09251374815547,-34.278851945405115,0.5478607166180061,1.952054083601356,-2.205896279117275,39.1620691764186,1.8252814441106322,8.854703540943241,8.851695200506452,-53.54947799078988,179.26963972201932,-0.23079617701302463,7.904238013444633,8.69275976304637,-18.768989580099042,-1.6698609596702838,186.15282793793608,-0.18978597673513758,20.25257712350538,7.667306482518163,-46.08716393947566,0.6742318260212445,9.630207454967092,5.623175228514684,0.2626979411453245,0.2777336030795801,-43989.04641796737,29.764382553646016,-64.37783111932893,1586.8402095239192,78.90287119633302,1586.8402095239192,1.9958049194662617,187.26352367111406,503.394870590853,-316.1313469197389,0.1798108393774913,0.20877765189686423,0.012019071439368095,0.011198070238633919,0.012878460966779286,0.12727705182955187,1667.7388856397185,0.9514920010486126,-0.046114572814176726,0.04063256819473066,0.022306512718044125,0.022167823900985113,1.1289318329518387,0.5354451478966801,0.005600779256425543,0.15604149022037106,0.015421516657318682,0.5076489378078824,0.03717275472450594,0.25953835194508956,0.0037938509501605736,0.11044897684770634,0.5073509306407413,0.2595378007889403,0.15700863032856782,0.0490367900269122,0.022782320455956136,0.004204220690403026,0.0070723815107092336,93.05521216741903,0.5237941983505308,1.285320660371881,1.2472961616979779,2.662377235273784,1.2472961616979779,0.07898045460077284,1000,0,0,0,18.767306482518162,-33.84716393947566,7.924231826021245,0.02411402122013595,6669.7156663525375,0,0,1,0
CD-52  2441,5321254511689220864,128.66447146915897,-52.610509296274294,0.6833988826307756,-4.83934561481232,8.009548108680264,16.84995287972642,1.4632742683898656,8.145536472273614,8.143863950285668,14.466390645005585,221.51536323001827,-0.16505871796776594,10.866862534432856,8.0134932449547,53.712203389651535,-1.4513600703574105,215.39111358700373,-0.17917228149682254,27.200277973976714,-64.82136752710552,-16.848941646574364,3.4484566807245054,8.674481688517663,7.844947234597838,0.05021568589208695,0.24480346740731368,-40842.61252334874,19.78045069778151,-95.94719694424877,1803.9909810433812,3.0482107853733638,1803.9909810433812,1.855861017089115,222.25305691162743,511.2597995502078,-289.00674263858036,0.24585911939913024,0.2588765530823115,0.012236943611584396,0.015337071812219693,0.015945699915027447,0.5000006047881689,1808.8950528458438,0.9972889130329882,-0.0006591591736670321,0.026912562140092407,0.005072165050637375,0.005003884849452546,0.47991850052343066,0.569918883652258,0.0034183163340662467,0.16578155739105827,0.000248167869665745,1.199811792844553,0.0266934360301004,0.5039155109058705,0.0032197007486067008,0.0633911328052641,1.2000918221132124,0.5039155553545893,0.1637419821550187,0.04370161486556039,0.01772735959183972,0.0019540052843992906,0.005240357166333447,149.6827599062325,0.33145140232502274,1.6087019157320306,5.2789652544381465,0.2457386523442916,5.2789652544381465,0.06317445150048415,1000,0,0,0,-53.72136752710552,-4.608941646574364,10.698456680724505,0.02365211048876306,6231.294715649218,0,0,1,0
BD-15  4109,6258822885733510400,231.836277654657,-16.299380921404996,0.3923153810387002,-5.858971395844987,-20.18612521140284,-30.239241108237895,2.548969651285107,6.062202860858599,5.902619974665343,-15.379346213721163,11.328528569971523,1.3818035174668963,-123.45341919871612,5.88725042854394,-14.522316365780387,-0.4256817554552831,12.408149616052654,-0.07218008498446846,1.919237324881958,3.762149963300158,-219.83203884806372,-130.69376192584733,6.452023442632683,0.22250990722376515,0.9333257036677926,4.528585896484005,-69672.66332830428,35.40624341674935,706.7342072468538,66.86799902068093,327.73366495304776,66.86799902068093,280.9440441735742,124.92240215980516,539.1011434289305,-414.17874126912534,0.32732631778337296,0.27927826942391815,0.01849755681842541,0.02047720196117906,0.017895939578906866,0.22145492292935162,675.5457081473029,0.09898367825334528,-0.06926196142640742,0.11667365323331143,0.07811367245309776,0.09502622685276729,0.6092051972754332,10.399475471896524,0.062297034366675996,5.183462363609007,0.09670660931479223,1.290187210744781,0.019484675587762425,10.264883573452146,0.004503517326064735,1.7424596431892676,1.3034362963029607,10.264889979636417,5.1801339188951525,0.02064782854437016,0.169576084281918,0.047820565082995925,0.2829428595592244,152.71585899443,18.30719628614917,15.763609753675162,62.12815905716903,15.251806063597208,62.12815905716903,29.008302902964633,1000,0,0,0,14.862149963300158,-207.5920388480637,-123.44376192584733,3.8569775611297613e+24,0.0005209163781469796,0,0,0,1
TYC 7351-734-1,6022997879487352192,243.27114493240995,-34.399793921557986,0.8379220216098607,-1.8668705386437425,-2.8867635432213956,-46.30489118656088,1.1934284745002242,6.8938589516179345,6.888611111134814,25.93752396528043,228.14897355185758,0.2689390346392713,-6.4997917315188545,6.880641531075862,36.87885832927838,-0.3312629790423809,226.6377265385106,-0.048107053980579954,33.11973485962584,-47.9429614718063,-5.602338438172802,-13.87441301516884,7.79162374006295,6.5001046337694826,0.09036829363887057,0.31204494191933246,-47178.36413454175,-58.798591015968235,54.6409014889067,1571.629554203329,8.756644731137506,1571.629554203329,3.28801684767803,229.7105930834902,527.007039886049,-297.2964468025588,0.3150621047598257,0.20542181021436,0.018344041706793268,0.019767949777299863,0.01324609593476825,0.125697839119566,1583.6742157821448,0.9923944827422304,-0.003453126804087437,0.025200184617896037,0.023047907907970514,0.023270897053641906,0.2065919914623749,0.3305463166165199,0.0052396518534349665,0.14284185432358787,0.02363613776566259,0.15335828250420458,0.006994879895570848,0.36421380081211924,0.001180530252119792,0.06738110994583367,0.15319915942821694,0.3642140111976361,0.14301196613943218,0.04893144873216874,0.025713743865113246,0.0012239348778153617,0.005360399936410103,234.39628749956768,1.0120308455453995,1.030367813183874,7.517072749145189,0.27435873977928543,7.517072749145189,0.12930377697460504,1000,0,0,0,-36.8429614718063,6.637661561827199,-6.624413015168839,0.014656178911912782,6924.992734268177,0,0,1,0
CD-41 14843,6570232581903215232,335.05569016417627,-41.0464947563784,0.77650286047542,-6.1341738434092345,4.385642109503384,-8.631361927437018,1.2878252623406208,7.359420341806288,7.284181162917716,-33.22758955337584,265.8303159236935,-1.0496535395962328,31.629187212057808,7.284167005519794,-32.70341714709574,-0.014361403207433059,265.89531037331466,-0.0019715891450827693,36.49419337302888,21.53996212391391,33.655366300938425,24.435193241023207,12.614984221611008,7.160092993550728,0.27584677261730056,1.924819893881964,-32872.44860107595,278.6437141847129,-196.0650243361389,1936.3561797838333,107.51104147924819,1936.3561797838333,38.209810849119684,269.75958751324055,520.839117063029,-251.07952954978845,0.18912198023893284,0.1991758282731449,0.015830761527624793,0.011733955526530893,0.012302400880002028,0.14579347755048155,2082.0770321122013,0.9300117862687631,-0.03328466217209294,0.025286112789826554,0.01091396262986432,0.014054611034831918,0.5247891711106292,0.6748189295961913,0.021018075601906522,0.3470600974686048,0.01405519419256848,0.5124296576945131,0.00028198266181379817,0.6772045334878649,4.2514618446379035e-05,0.1628749746065476,0.5116447019762702,0.6772054657061556,0.34821444782443106,0.08991728213227189,0.014142825239948666,0.004200077929426247,0.04977793976709845,168.92925923062714,6.282776923923499,1.2142193635917686,1.2459075594744342,3.6472008357577956,1.2459075594744342,1.2591051675583798,1000,0,0,0,32.63996212391391,45.89536630093843,31.685193241023207,0.47667680338132096,2358.9795626699765,0,0,1,0
CD-35 13661,6740594040250794752,296.0487414423539,-35.44115842581709,0.379954784752347,-19.035062752337918,-20.66627307219189,59.36852199374909,2.6318921096145576,5.746100802885323,5.636551560005159,-157.7972576480726,-66.72892492881061,-1.1166740564384796,121.71669468593619,5.633606540063489,-155.5580113016565,0.18218353479518495,-71.79435258626378,0.03232743796345522,-11.83860809546991,144.16035783688952,-304.03404980418566,114.84213757200514,8.660444446292546,1.1005759771951287,0.7744957126517545,3.5832311209682706,-58417.601821093835,-57.99611325040747,-511.9963717258775,-376.1210259049546,427.9267956719792,-376.1210259049546,139.49744614368478,210.16107562694967,544.1077285984039,-333.9466529714542,0.2431691543697097,0.17487410351213983,0.019296148245120475,0.015309579161795173,0.011367684687656344,0.2594892418255061,943.5452677206185,-0.3986253111242598,-0.3056868169399771,0.13835558044469337,0.10975794986793973,0.12401628646789431,5.493419191748265,15.573999132562767,0.059795720019075495,7.382741580806273,0.12439861784273319,4.794537964562736,0.009577180503990038,16.12802534863909,0.002437986779052355,3.0562050108547276,4.77539275268798,16.12801005544122,7.395173081010778,0.3476059909691721,0.26551842318313285,0.04004702097229513,0.28711774544760715,2161.799620454289,20.193530564950812,11.500138866427266,78.79071015987654,20.845741652718743,78.79071015987654,11.999331321450235,1000,0,0,0,155.2603578368895,-291.79404980418565,122.09213757200514,5.49030258952939e+43,6.159625820607126e-10,0,0,0,1
CD-44 13981,6676011991408220160,307.42158465246973,-43.78409321521404,0.669980866229458,0.12717874209067942,1.9792539327431387,-22.355869158969554,1.492579938331426,6.844579366591025,6.791354371346691,3.5691805066446505,247.28956446393343,-0.851922830046118,20.61601732018875,6.791021528936505,6.017260294634162,-0.06723682570371982,247.242108712892,-0.009900517697674893,36.412407738178025,-17.151948853713737,15.002112324310179,13.321469932392699,9.109236020496427,6.834910207759369,0.14264331123020924,1.187929924509251,-42151.58260734637,209.24504139799453,-145.13005888165856,1679.4310646105537,23.670390185936746,1679.4310646105537,26.741270906899288,248.17310070270952,527.6836903720668,-279.51058966935733,0.44019398209242827,0.2672071800232684,0.026042724234321593,0.02709580111374539,0.016826100420725985,0.17558629919604038,1729.8427257033895,0.970857662177157,0.0017752369480374922,0.05706329230727009,0.04164920152111768,0.04619292468981649,0.1943341740766949,0.5803460232625766,0.033365339505293405,0.18817571769928573,0.04622083629468247,0.17393038732379762,0.0025705526373962567,0.5785177529432477,0.0004467705846199388,0.33236745305920207,0.1739289819389944,0.5785176103681864,0.18817745500537664,0.011908280300924256,0.04225780420959358,0.0033553649733891852,0.04664309763742598,94.02441044736749,8.688907939944995,1.713661436178426,7.621212290068793,1.0620164514741335,7.621212290068793,1.714939775936126,1000,0,0,0,-6.051948853713737,27.242112324310177,20.5714699323927,0.03756449512716419,5102.230483302457,0,0,1,0
TYC 5763-1084-1,6900028960055453952,308.9260566262842,-12.593483450567673,0.4384293780790811,2.6446017986775923,-2.7809218932768625,-54.96272235220012,2.2808690521181867,6.509989872838239,6.419637641244159,66.76059510154697,173.9418987396223,-1.0808425877886052,0.13749270105387373,6.32643751269987,36.25954845691838,1.0899246959229547,182.75121433565934,0.17060620524271042,27.095283014433733,-47.34086024682301,-49.48884032970744,-7.235477217385657,7.267679410551794,3.9906914001323877,0.2910712451671558,1.2031086025578832,-57502.46027112094,197.67515211445186,-40.060703167891646,1116.6439605383591,73.53607171457216,1116.6439605383591,34.541258121299336,186.31366052896004,532.4064347799713,-346.09277425101124,0.30362183906986817,0.24646752548158782,0.01913101491277117,0.018748684090894006,0.015404026901062167,0.23953830993416877,1224.7212903742306,0.9117535306315717,-0.031839745009542064,0.0989336203811957,0.05456940123481344,0.0634429207490312,1.8147018365148815,1.644711370677683,0.047784193231806146,1.5220470177795575,0.0725914528364525,0.43537443907708234,0.047275925099452616,0.9860152277436441,0.009200511609330041,0.03361503795443193,0.432040036960896,0.9860177204102208,1.5229952453555253,0.03449470575088274,0.08824991045501086,0.007996767310625714,0.05313804142642944,458.6476817954198,6.026116823467357,7.5023385091121435,21.53067597418675,3.2491011893735187,21.53067597418675,2.602948088616656,1000,0,0,0,-36.24086024682301,-37.24884032970744,0.014522782614342589,0.03553108185851399,5919.212687832766,0,0,1,0
CD-32 13158,4054315330605663872,265.31155138078503,-32.13422614259395,0.7580670937727986,-0.3583106248981935,-2.0572862690116165,-15.713654115320937,1.3191444506885708,6.683555251539122,6.683554655668942,2.9053009620021393,221.08730368186787,-0.002822244175356572,2.6309676879946817,6.683144922746964,5.353164621243926,-0.07400524897243349,221.04158036789403,-0.011072964180096175,33.079299126302985,-16.441095822004247,-11.198441773293537,-4.661754801753072,6.706860595764756,6.5103172985877915,0.014870292187029073,0.028422762483007284,-50870.29252178904,0.42912789391642636,-17.598246283605004,1477.6490778322411,0.22313878138085425,1477.6490778322411,0.037500065618417414,221.12204461331658,529.9281219913447,-308.80607737802814,0.4145366643533036,0.2246305997585239,0.02093876083719747,0.025711988614037066,0.013326878483869558,0.134439243070142,1477.9097166792403,0.9998236435933415,-0.00012560896898327053,0.03557985250191418,0.03549347007612337,0.03549374797940187,0.15357188427847293,0.39158968480916284,0.0006371372062299951,0.18085093264245813,0.035518103757720576,0.14139483006191422,0.0019960625476688957,0.3927252068065574,0.0003578282696953067,0.12135502845444392,0.1413748234396578,0.39272535613209786,0.18086624841429202,0.04012119898517726,0.05904974647386252,0.0016140104438694325,0.002017949980091617,349.2352141530938,0.14417882515330346,1.2718274041776183,10.36755500830577,0.04856252475040207,10.36755500830577,0.005104350453919566,1000,0,0,0,-5.341095822004247,1.0415582267064636,2.588245198246928,0.008693789341737784,8236.558540158212,0,0,1,0
CD-31 16922,6751234250491634048,294.86408183813734,-31.349820193152933,1.163619324271532,-2.2168024228270933,-3.827873924220675,24.702971816625197,0.8593875841878413,7.227917930505646,7.220788329251496,-34.028576800907516,218.8376994326018,-0.32095718448168437,0.7067919622456087,7.219877190571452,-37.50063200421672,0.11470592365120873,218.26952451346327,0.015886180746362766,30.306621583974117,26.417558782221402,-13.970460422060755,-6.474561803770284,8.047340012467103,6.402692756971513,0.1138161609552865,0.34893912818912826,-46652.311743432474,70.1362452708558,6.933146097660834,1580.1807060631777,14.026066289763875,1580.1807060631777,3.8533620308539005,221.46869369490335,522.5413463715607,-301.0726526766574,0.41796680812749254,0.3568386739681997,0.024945351467560443,0.02579901636874047,0.021943339594581664,9.077912775687704,1598.0601343837955,0.9888117925377621,-0.00636565798747775,0.018466689390462053,0.016378331731025386,0.016722035099838283,8.310455215282744,1.3979659353056426,0.007343745598337222,3.6525396310786333,0.01676343231879665,8.332570624491327,0.002464823426502303,1.2746439819789948,0.0003784042405141861,0.18959420840581456,8.342024482753667,1.2746462452525948,3.6308953066885525,0.2884789551641305,0.1143973350319644,0.02605496121044971,0.015577513715286198,602.3735004481107,1.4942862534802348,29.044257089323434,11.52515920076339,6.77704750313736,11.52515920076339,0.2225681466675171,1000,0,0,0,37.5175587822214,-1.7304604220607551,0.7754381962297163,0.012788417903508232,7363.238566678212,0,0,1,0
CD-27 16505,2334178733827591424,359.8814369051636,-27.281284956298894,0.5117823227303021,-26.150746699402905,-40.67220277171009,-98.42719393587568,1.9539557260694556,7.896808245926959,7.666176654933537,-377.0617883390459,3.9238278672952602,-1.894549014486576,148.2319143544974,7.66380521078144,-377.04273927487,0.19066776299942,-5.455401971811518,0.02487386272368946,0.5118363486667238,365.5753749236504,-237.69485343243537,141.9327116022268,73.99103200953506,0.054391595146299244,0.9985308586946119,26.323918590191138,17075.233171111315,17.92752108577,-421.69456752158135,30.080757594236573,5246.154431085431,30.080757594236573,132.47930356672768,405.1711849129583,514.1857012255382,-109.01451631257987,0.2605624783490526,0.24916908230305734,0.01999278604114706,0.01648140477252077,0.01598887323803265,0.30102891330994214,5408.714492246395,0.005561535488212315,-0.9454511113221741,0.07616096353346793,0.005526629894945747,0.01291384674799957,15.127456599742372,8.091226864293306,0.07465615752375149,1.7583777390578454,0.01310414520128832,14.9129201402559,0.007431815974484839,8.851921719177197,0.001012256293109553,1.0552056035182715,14.908374793030108,8.851905249039682,1.7965889896895868,20.605678009764762,0.07742517267658866,0.002890510473928741,6.049866213724432,6102.367708246828,16.003031477083304,45.55007190061329,62.04373943614338,1253.6014091718741,62.04373943614338,7.210428398696289,1000,0,0,0,376.6753749236504,-225.45485343243536,149.1827116022268,3.5138672484846283e+50,1.2316380447529753e-11,0,0,0,1
TYC 6195-815-1,6247022067952173824,239.02064401945617,-19.997972626363488,0.3323184542583921,-11.06645463228352,-3.3754132562117496,13.009894880558525,3.0091618060502183,5.470874365985325,5.317182643673279,24.353736159013526,93.71392712740169,1.28764710313617,83.42340775835393,5.301392379619591,31.49830847296421,-0.409475400349876,91.56015053441529,-0.07708616482963936,17.62473351162922,-42.79597494515663,-140.6797775547179,76.06266295355734,5.658743307943193,1.786191685587891,0.5201592257985017,2.1919369212995004,-74098.94620889147,-152.05699588875444,-401.70151251313354,498.29406679228276,143.7249137144618,498.29406679228276,111.87237204100337,127.80794014676624,548.6714923435331,-420.86355219676693,0.36950905224170844,0.2101778242680608,0.018062920555778735,0.02267089092912614,0.013413133067959266,0.28067941022407994,753.8913525477479,0.660962703854231,-0.04225083835464345,0.16943359471587263,0.12781253669524803,0.14962303531164045,3.030069545713856,7.290029290453639,0.07133097990989173,3.9541857347482745,0.15194755809581098,3.0283543654005927,0.02305588671375264,7.726797856842585,0.006691644145763211,0.8969690589154913,3.038541615085315,7.726794885386374,3.9463686802421862,0.09284499530977851,0.17400575251758385,0.030277948991625434,0.11624026989415473,1102.4658314205285,0.8881950661462928,2.515524653923664,52.05142835497435,8.352299173836968,52.05142835497435,10.473493135219785,1000,0,0,0,-31.695974945156628,-128.4397775547179,83.31266295355734,749400139.4565059,11.45950361277264,1,0,0,0
CD-35 14807,6590352167224431872,322.47115094844725,-35.1690626523341,0.6403,-1.939055178032519,-1.066168881945841,14.211130629584652,1.561767921286897,7.0353533781812665,6.946183569220376,-26.36008770316497,227.46832649305452,-1.1165710808450298,6.351602577376238,6.943997507055557,-32.058161230922146,0.17425498361116193,226.7354583645037,0.025089067161113043,32.747237994256615,20.960430130620043,-5.504523377083854,-0.8439252678705672,8.259963098195255,6.682165529371954,0.10559389549842134,1.2852140638177378,-44987.833831485936,254.27305421497243,-8.310296727593274,1580.0367520041111,12.155164850828353,1580.0367520041111,34.75797636015578,229.07866909987564,525.0901338686995,-296.0114647688238,3.4709428841444088,3.003232852968481,0.06,0.21454154590099397,0.17948337641646553,0.17516666185022414,1626.9498932150952,0.9711649747748059,0.013892752077730499,0.15286148253549747,0.08299645384995594,0.10287517788523293,1.2070864842022386,1.227608974408237,0.1113227008708457,1.2036666389570567,0.10335858012601902,1.405326309582113,0.01705558641925491,1.272557982594459,0.0028632842463650944,0.4734589651362117,1.4022813494494517,1.2725563508495406,1.2072143902826284,0.09723670587733255,0.08918414261528955,0.0038264096420159077,0.1322217573047348,498.6806243869292,24.974655961416413,5.7958415491960915,26.966042520736252,0.8658475519689492,26.966042520736252,6.538726869580104,1000,0,0,0,32.06043013062004,6.7354766229161465,6.406074732129433,0.01325536145697378,7138.905132486321,0,0,1,0
CD-27 15535,6810967835306244864,324.4003194262618,-26.946674086063243,0.8073856787020585,0.03416047821312763,-11.426678599286351,40.9685605326201,1.2385654419924639,7.279817284301996,7.2253566989691045,-43.92664704812879,179.77677299336224,-0.8887970890390948,-32.33600119147879,7.218693871101757,-51.604910038009095,0.31022285966001156,177.7249889260561,0.042948502698805374,24.88136994247112,40.60769058780661,-54.515031288752574,-39.480533033667214,7.677844479949778,4.939246448167964,0.21705463227491908,1.250980944803108,-52353.06970219319,147.93008604739396,279.2899874387739,1298.9513110666378,44.80798313212389,1298.9513110666378,35.315857733694436,187.86925081516958,521.8658897577216,-333.99663894255195,0.2993159328250388,0.26560378818603647,0.0176561691131269,0.018238449501313553,0.015884731048232792,0.1295487837669045,1379.075151932456,0.9419003085121626,-0.006882964561524022,0.026759338139868426,0.014046400541563805,0.016576089760028632,0.1951537752351664,1.3218861753886602,0.01965194164714143,0.24578123409203223,0.016880202472631323,0.30595126763639474,0.006702397456443484,1.3803855105006717,0.0010275593452060857,0.12613267852344268,0.30649490097019766,1.3803855578277144,0.24510270953267352,0.023215785031923602,0.06011252272536573,0.00437495732160087,0.023330737167426698,284.03286380054,1.9816231459356948,2.439357603109543,12.5212034700891,1.537628360080097,12.5212034700891,1.1647815555743335,1000,0,0,0,51.70769058780661,-42.27503128875257,-32.230533033667214,0.36940328141640616,3330.930158275005,0,0,1,0
CD-44 12644,6709735731028644864,277.44017840843105,-44.4078407066748,0.6136912696552921,-2.127619609891164,-24.076384314207974,36.03312795251952,1.6294838291600537,6.467610214291327,6.454897046092027,-2.7055060207754975,54.262671882255376,-0.4053221044526624,-59.01550307662997,6.449503648378539,-0.48549844399166275,-0.26381539985278396,54.32790824144292,-0.04088196909047563,8.406434912096312,-10.442105343588937,-177.91219884316263,-66.2926004465879,6.491643533696688,0.9427665594860914,0.7463775746375382,1.1951299665248412,-73262.53276502797,37.58950064060713,380.8174856546471,350.2599604458311,330.1065676705193,350.2599604458311,36.69184078405025,80.21587701956192,533.0211526237175,-452.8052756041556,0.22926775521350415,0.19088251136996398,0.015438576172889358,0.01404073047291607,0.01152395359536726,0.15812057559381995,717.0583689004006,0.4884678509267663,-0.4091922493512161,0.04143909971556402,0.03836030232859793,0.03912128082207355,1.2820991744003625,4.343537328836198,0.010836631420672828,1.4779544467588486,0.039430384064803946,1.1725923917651313,0.006709039960456474,4.391804016572617,0.0012910609819743748,0.6233777087823766,1.168794620201047,4.3918072626459,1.4809499949231615,0.03666987190534613,0.08605100916174395,0.01906821958658039,0.03844831608481265,419.5736660460394,0.42597526183909806,6.726083588695404,30.101168215309517,10.067914401298161,30.101168215309517,2.025139667391464,1000,0,0,0,0.657894656411063,-165.67219884316262,-59.0426004465879,43032374769.15375,2.1968741485016703,1,0,0,0
TYC 8263-2160-1,6095564203787784832,209.58393891119323,-45.77862473006232,0.4301799553608088,-2.6343146855703554,-0.9440559947579316,10.513907306160585,2.3246085447223153,6.639574841407309,6.608762956048314,-45.68920015922262,197.71930943765418,0.6389102170199199,7.872747180620423,6.415875197714054,3.064591174065651,-1.5850215319023586,202.90647258436138,-0.2421972691940774,29.917748715242123,-14.166134309637007,-29.333539732728834,0.5859806252402711,7.211386263533572,5.006281798773558,0.18048488905693938,0.7113896759634638,-54151.66231154089,-142.1174922301277,-48.5525647619162,1306.6800479070225,30.51165547930154,1306.6800479070225,15.02387538527082,203.0822702351496,530.5502213444012,-327.46795110925154,0.3859844990478881,0.6097308253310092,0.021882524239032405,0.02380233475525092,0.03843054381740632,0.19865543143778022,1352.215578771595,0.9663252431199332,-0.011453632347661918,0.12447840649171864,0.05823096165112341,0.06173549859712924,1.7162464815742102,1.6155244435739784,0.033098637635220744,0.4531466551194644,0.08482689753813272,1.1478055139968322,0.08487491574938442,1.2115582233999942,0.01559308037686876,0.050718331428716894,1.147515891972091,1.2115594822983653,0.4538762124412884,0.04871605050514432,0.11488461710477099,0.007903693342663599,0.036957473896435965,599.5279861479156,6.424105445813037,3.6200468618474453,22.798074713245825,2.3225944166827706,22.798074713245825,1.4143604234831264,1000,0,0,0,-3.0661343096370075,-17.093539732728836,7.835980625240271,0.011047175021189036,8114.984882635433,0,0,1,0
CD-39  9313,6101242287993360896,223.42460386308287,-40.49895062140732,0.47710527325795465,10.38119691876808,-9.340975877161844,136.6653796901672,2.09597348017433,6.444282796272311,6.414665180203933,-205.59720060603192,146.1324178908815,0.6171315777129776,-79.06746456245016,6.31940224344402,-177.4529074578493,-1.1014012255647117,179.2633763221817,-0.17255554597312825,22.780989153082455,166.57669618549133,-52.97659487148651,-85.88481733239999,12.808463128444364,2.457354573933825,0.6780579171267052,2.4401840050498445,-41309.70751002234,-23.5440878844862,390.1473201901605,937.3905327436479,541.0441658892329,937.3905327436479,48.36120695132938,264.3417417057065,533.3611527055787,-269.01941099987215,0.24572284479694242,0.26090105621312154,0.017214638734463907,0.01527383706403858,0.01670859495235519,0.4357686147501844,1526.7959055842102,0.6139592916873632,-0.322690778208096,0.07890034122252874,0.05267978981622413,0.055109472770445346,3.3988862625130074,1.3813623809646622,0.022448167661417488,4.690099381780755,0.06326403374401618,2.145335117235084,0.04146089299704408,0.7459983758292152,0.008093132368154711,0.050442450179587574,2.157282997923285,0.745993623726795,4.684616540677822,0.19506535645449072,0.04874246909640075,0.009396588966854785,0.21017242193049132,530.0454126676808,4.07227884855046,19.23039716698034,16.766132379433156,19.188491062059622,16.766132379433156,5.506626968884168,1000,0,0,0,177.67669618549132,-40.73659487148651,-78.63481733239999,4981315.890105201,40.59906165597022,1,0,0,0
BD-17  4251,6305657610012857600,226.68411042376812,-17.627664060745317,0.4193316691604686,0.2991581103639587,-14.273084159138547,352.1755412757619,2.38474714300036,6.294313509930195,6.144079677138139,-334.14256142725327,4.347292676450368,1.3669921295559326,98.01796053957216,6.1171830870407415,-332.27347502969394,-0.5742701094821236,35.559641484016524,-0.09360385819807689,0.707557991577886,320.93670764261003,-196.67992542582763,91.60253146693748,26.330263218274084,0.06937219015897533,0.9947444584680275,19.43113027078579,-15189.029806092163,-104.89853496875583,-1053.809035664689,26.710112583950174,1806.8186653023129,26.710112583950174,429.6387173424463,348.24943775850886,535.5751710334307,-187.32573327492184,0.35156500493865556,0.31692936205243266,0.021068884826401197,0.021955339021510274,0.019991642828472145,0.41090742240843303,2263.1674952287094,0.011802092704256927,-0.6085187909703045,0.1234380049330505,0.07660378918258194,0.09420643145759525,1.7319701837730896,8.054117330019627,0.0696808759786153,5.578778625748825,0.0974573611196101,2.260112471975782,0.02972506262914439,5.750585855177338,0.006337202116022623,1.3083158736103329,2.274375448865817,5.750591922202505,5.572972804594846,0.30623567736446067,0.092291533455027,0.0068169431468934885,0.36661964748596615,424.559623282636,5.910178265195653,17.34697564772342,49.638845039403904,16.452911464036955,49.638845039403904,8.963165838881956,1000,1,0,0,332.03670764261005,-184.43992542582762,98.85253146693748,3.928030076110436e+31,1.676883631881449e-06,0,0,0,1
CD-47 14271,6519292036390787840,339.51295085198433,-46.542229148748554,0.4907236131843294,2.730403372858758,-10.505837959547566,-36.32735129315819,2.0378069714455993,7.141361464841737,6.936425236808583,10.404384568296505,132.77690156540302,-1.698543053823339,47.95377030470345,6.932342396855831,14.95324527844381,-0.23795789247295288,132.34181978194357,-0.03431228383035285,19.14197832924284,-26.1588355713178,-99.89814486548083,40.63607869153055,7.160855793225484,3.3825809945051746,0.3583532461746314,2.223822896118689,-59639.366773577465,213.3773006031211,-357.83068587219924,920.9970508835107,101.03322034919641,920.9970508835107,93.10269670715002,141.55395047115425,523.6786147018602,-382.1246642307059,0.1595982913938952,0.22173781347289798,0.014491582545473183,0.009988583133495514,0.01363632411169486,0.27739289849693627,1115.1329679398573,0.8259078310499588,-0.007111729157014856,0.061379987067603066,0.01863945261526979,0.03189315225118393,0.24815647843630276,3.096061679395721,0.051787659682511464,0.37355376278312424,0.03215849753787767,0.2891363463048104,0.007167436998942604,3.1183502166150445,0.0011923603466550375,0.3585923713092348,0.2899958605530255,3.1183500179297643,0.37288856304072254,0.017852440247545766,0.10387268627973524,0.012301392421326916,0.05879632447406306,433.94881083182753,1.1740607627635349,2.4781713999621,25.69923859639821,5.636921567251767,25.69923859639821,3.8037802358177326,1000,0,0,0,-15.058835571317799,-87.65814486548084,47.88607869153055,198.0933247321408,624.2264111063572,1,0,0,0
CD-29 15930,6759417129565467904,289.32996277634834,-29.467468494329918,0.4025102188048102,1.4698897121188574,-7.95195565800087,-6.396926041823152,2.484408974682283,5.728524208332763,5.677955130897334,7.77644977722836,148.88818871956695,-0.7594834672138374,-38.59921496071634,5.667233050263046,-1.383866077694493,0.3487750313448136,149.08471023552397,0.06146486332503365,26.222149574478397,-9.596881835192544,-83.15536607205117,-45.87418597848511,5.75143870246161,3.007640277753041,0.31325193332613716,0.9749748057699101,-69692.8141089319,99.76493023043696,219.80177014642646,845.3804550702757,67.7442009120127,845.3804550702757,31.942151299340896,154.00670539594933,544.393346321083,-390.38664092513363,0.24448660589230362,0.19508880205526147,0.015316073709386948,0.015269260047451612,0.012032758869765176,0.45329917352505655,945.0668072816294,0.8945192536196575,-0.037883088620636336,0.09753649437619705,0.08564395092852264,0.09055778031097933,0.6403297830429585,3.264323130464919,0.030633488330148142,1.9016389985083528,0.09158311413909945,0.4639524848386721,0.01369271092622906,3.2325364360902014,0.00341734103205224,0.15968522282385667,0.4624797463979469,3.2325393646694773,1.9019927285666784,0.0830379817664879,0.11915123458905022,0.01142466761601521,0.04410639093614529,1037.1110173995671,0.9175684165284133,7.182745993178898,31.92257690302022,3.246910961830421,31.92257690302022,2.778491520662076,1000,0,0,0,1.5031181648074554,-70.91536607205117,-38.62418597848511,5.361871626758265,1654.9426475513012,1,0,0,0
TYC 8394-14-1,6671082502824277120,297.04807809383897,-48.586640723024814,0.39308955386083244,0.8932469317988029,0.10796643254920084,1.9242112427020883,2.54394956614399,5.952283030456352,5.825508169672624,-23.61926995327829,234.7221127991539,-1.2219361029678126,-2.793186494946155,5.813078691341119,-8.244006308262357,-0.3803440063919806,235.76339094527358,-0.06533588672892475,40.29212662014764,-2.829889505440416,3.5233735505112236,-10.050579232228657,7.3091034745336225,5.775647111005924,0.1171941607524701,1.4584697625209802,-50821.27717593286,289.1501708962323,26.310661835873454,1367.3755857142903,13.18301332741397,1367.3755857142903,49.21465247222098,235.9240175158522,540.8146371795107,-304.89061966365847,0.2983816280297086,0.22818932395335875,0.02117168352408678,0.018796927849406175,0.014505309560762706,0.4537393176538927,1429.7732515139253,0.956358348616772,0.02520094644843486,0.141237667554127,0.10270129114467678,0.11974328383693454,1.0095830658010454,0.25137022705520895,0.0689955292821658,0.6434848897864041,0.12141579751855126,0.48643660576560455,0.021116339364058215,0.3242934931871091,0.005029555017587458,0.8667083470851326,0.4859365584861057,0.32429259826094553,0.643863041628828,0.06642896262155025,0.10647287873767401,0.004767799308185102,0.09396090469955133,560.3238211228213,16.89017263424445,3.77748152753629,27.152283430551186,0.8788824925967604,27.152283430551186,5.758806544150888,1000,0,0,0,8.270110494559583,15.763373550511224,-2.8005792322286567,0.011975746634573906,7134.952636854754,0,0,1,0
CD-44 13783,6673857360934670080,302.9582884142381,-44.128490471572114,0.6072263821654195,4.615341964104167,-5.212187434675773,92.294724649016,1.6468322677844078,6.6738032803465845,6.617225696605904,-66.81835051726426,192.01877527086356,-0.8671645201133054,-77.21821247617635,6.6165062744116,-63.97968863953399,-0.0975737694947501,192.98316368004407,-0.014745953996897926,29.018018135508584,53.09904232781351,-39.25691079065826,-84.33045859254956,7.861429005242282,5.16891110267045,0.2066345068719111,2.303794722559299,-50456.38624607448,174.88262458749995,566.3957033435692,1270.6315739531526,39.99749507006194,1270.6315739531526,95.03830674722933,217.4823081549079,530.0657222375581,-312.5834140826502,0.3275612108961042,0.2695338232053528,0.0199406535737767,0.02031082325005895,0.01705752343190368,0.2493372479777273,1405.6673757704439,0.9039347400779801,0.03915635563996754,0.05474420411015877,0.04169329164508963,0.045937201119175285,0.7807148250197499,1.151701328081657,0.029517827096514373,1.2060068846423377,0.04599027167604199,0.8746501907882268,0.003243559513691374,1.1249047157179564,0.0005934840409565342,0.03543048590981668,0.8717082248488952,1.1249072273112382,1.2081327253943692,0.09586126237101543,0.030263753659251637,0.0031425592027307294,0.03973937472880644,417.7385529079341,5.091027652683277,5.633357443609109,16.402688004318943,1.699170543986387,16.402688004318943,4.110688389061674,1000,0,0,0,64.1990423278135,-27.016910790658258,-77.08045859254956,463.4785668206611,671.0033306024742,1,0,0,0
BD-19  5777,6860553954296639744,304.84854257891124,-19.134130241418564,1.0826213684419397,-15.85302280795332,-15.165487265796846,49.670952520118945,0.9236839666661626,7.2759381370675085,7.264377700126273,-95.91972993677076,183.67334812854884,-0.40999073689721316,19.877310807042832,7.256473247425761,-104.38138998568506,0.33879105579412777,179.00005259370863,0.046654235793340666,25.284113204267467,93.2483117455193,-53.23984176104885,12.869743648291006,9.1456353446621,4.365961897980547,0.3537459976676101,0.5791763749006141,-49069.31445565892,80.12261858220059,-101.44377110348688,1334.27257425256,129.88234476139033,1334.27257425256,7.673866672976841,208.16243870788483,521.9162103595912,-313.7537716517064,0.3256218512078244,0.22407365455910547,0.0212063213205736,0.020135696930764745,0.014084368266433613,0.18782313834388822,1471.8287856869272,0.9065406161558612,-0.08303172167636111,0.018244319188426644,0.013852914048879731,0.014356818611561826,0.9209340750886847,1.2394676086566223,0.008508844777622633,0.7032785884535907,0.014685910125223849,1.0424329716386904,0.0066916953751173505,1.3859610161016378,0.0010150030350287165,0.1209123880441423,1.0406750699888625,1.3859590397365564,0.705881116312396,0.014832966941339051,0.05491879535663996,0.004890296510090366,0.015686872961844123,208.02328929363247,1.3226442242056227,3.535979844480709,11.630647846033458,3.0824452482633435,11.630647846033458,0.3640904954142896,1000,0,0,0,104.3483117455193,-40.99984176104885,20.119743648291006,1.453338904421149,1998.8358055273386,0,1,0,0
TYC 8325-6844-1,5942139343381259520,247.8516524583303,-46.53889238247388,1.834489285825938,-21.094727989383376,-32.62467953434849,-65.07107254810339,0.5451108424161618,7.5004694211994325,7.500407312914954,82.12121379111056,168.57527165809788,0.030523412647043398,-11.761694783022355,7.497441160866374,86.8291946190378,-0.2109168058140828,166.19929882805175,-0.02812442109472169,22.47548228051936,-97.87939952453497,-66.04082052019457,-19.2660084676266,8.656224633735487,4.066651380239929,0.3607339447821508,0.1746776786924514,-51958.034310656796,-2.5922306851826633,90.83293792494642,1264.3832003210223,129.30887878386355,1264.3832003210223,0.9596063173440661,187.88255223222768,519.0466766861515,-331.1641244539238,0.24862053300274042,0.17906018868293377,0.015787238324550815,0.01550958021895831,0.011239729858108656,0.4590538492352134,1394.6516854222298,0.9065942511217281,-0.0920296256105422,0.004729996238052935,0.004307183589638364,0.004307562650660141,0.5348270699739903,0.7801978201933211,8.437128419459349e-05,0.1582868257851161,0.004360767108745055,0.5525730976217139,0.0018301519395083096,0.8081213657540389,0.0002602687641441417,0.09157668025424787,0.5523005615693743,0.8081218155328665,0.15923288030609226,0.01558153297257542,0.03127873987387143,0.0030025579398809395,0.002310446458348765,143.24634969493826,0.06460635033810316,1.1550270126553024,6.557507139236302,1.8945635580686,6.557507139236302,0.02497377832065918,1000,0,0,0,-86.77939952453498,-53.80082052019457,-12.016008467626602,0.9994424750200561,2239.000068581514,0,1,0,0
BD-18  5150,4086502021677640704,284.662781102612,-18.781229444200104,0.9727382134941098,-0.3941911617475929,-0.08470083170862135,25.842521938547982,1.0280258204393604,7.039358955038348,7.037542728397549,-26.082715915057484,239.84203756260237,-0.15989635348365488,4.240438781587735,7.031426358668343,-36.05733665037114,0.29334453573445946,238.54638862361375,0.04169488685182584,34.08036680115681,24.96506704643542,6.306407521634198,-2.9447071870449966,8.704403118044398,6.801765597411014,0.12270197464941647,0.19435291635897028,-43546.7956675024,39.3866072233059,-24.05089637444859,1687.8985874127438,17.331669707400057,1687.8985874127438,1.1733851144617415,241.2933740755157,525.0364195244588,-283.7430454489431,0.35930120505214536,0.26370418566565534,0.022703176677581316,0.022018842786904295,0.01606959689990897,0.12614627861174577,1706.4036422346057,0.9891555231342399,-0.009469204233400707,0.02376053499204138,0.021983323489055503,0.022084014588810742,0.28955877006696035,0.08338546544911625,0.004176394504463684,0.09895848022455463,0.022386429965021607,0.12180784929034069,0.006780007778188523,0.08449793629869272,0.0010954556009440976,0.10866876424954806,0.12182112763230159,0.08449793451205832,0.09894213521761261,0.03786888719256868,0.01773793633901624,0.000942182802803251,0.004517831055006339,156.74371060338848,1.021895146869564,0.7407732913883817,5.276487432404438,0.31529440306780177,5.276487432404438,0.0584645774343185,1000,0,0,0,36.065067046435416,18.546407521634197,4.305292812955003,0.019435946426678233,6097.484545492964,0,0,1,0
CD-28 10039,6182273924132372352,200.70254962161638,-29.22005745961757,0.46776709253076254,-4.097443866202353,2.8647655550345834,60.70469635031522,2.1378160541172213,7.052775776486889,6.952194918103053,-40.01214376126511,179.672055688627,1.1868580260934036,69.55770251408502,6.820153001142089,-4.400938294619625,-1.3485277973814496,184.0207895480187,-0.19520894667464192,25.843932427839867,-6.860904527302115,-48.2191253422689,62.29015505858435,7.372944139771297,5.352622832203498,0.15876080900891118,2.2737172476629275,-51639.90441611078,-312.2070464053443,-479.61746249129675,1249.1151524836014,22.75207608270915,1249.1151524836014,101.3118376703453,196.77726805397822,524.856719906677,-328.07945185269875,0.3414931870944844,0.24861476035179528,0.019772752374785908,0.021047502685733098,0.015248720831281048,0.17106159856324085,1373.179066236656,0.9096520499012085,0.0572101363319917,0.09000839917353595,0.028768214168576577,0.03762359733975547,0.2122660414819361,0.49189068483617454,0.04909450353861912,1.192684554069187,0.049675058998352936,1.6761628866470282,0.05677702138708297,0.4524833779826706,0.00941325729949248,0.0763868917715527,1.679213139538989,0.4524831950508453,1.1883862442972457,0.03753635707625547,0.007270440346305805,0.002584289207557472,0.06547714979099654,114.09149375982769,14.091552771447317,3.014554025820575,10.055057952478103,0.909335111177734,10.055057952478103,5.577927712127571,1000,0,0,0,4.239095472697884,-35.9791253422689,69.54015505858435,39.350540942086454,1274.2831634178592,1,0,0,0
CD-31 17277,6748880853229824384,301.07730944081294,-31.288166847638344,0.5232497638728189,-4.947896060482373,-26.560328935812265,111.20809703293718,1.9111332083525996,6.415718569326107,6.353618491677362,-138.5996899863052,14.280672640404136,-0.8904924609514214,-66.95987658318916,6.3466557341939565,-139.11618431139738,0.2973700210301621,7.778106324781779,0.046820358450530564,2.2476440250717706,128.2087997022118,-224.46188292238728,-73.87663862319019,7.888481502991956,0.22933533504210138,0.9434982730904677,2.8126767912681254,-63962.19504976749,-12.985514865023276,548.8531980032449,90.73394576166271,533.3176230546194,90.73394576166271,105.47365476757662,154.58795796373732,533.7790730070492,-379.19111504331187,0.3004516911424716,0.21294623030268972,0.019561711252598805,0.018810038975458007,0.013525257048523674,0.5062488561037161,729.5252235838586,0.1243739665585845,-0.5864690547438793,0.07126691268297915,0.055707510584950916,0.061062010875537226,1.6042217279692663,8.601757801650207,0.03398245564986015,0.8574371510930003,0.0616538614749597,1.2328707737599236,0.011089044891024556,8.971757595645089,0.0022050502224056473,1.3367438338919482,1.2350329680477001,8.971757711970783,0.8543186135214615,0.03952712306444585,0.1317465708132612,0.031070401869609132,0.09470412144945221,206.15143686139058,8.818174611154056,7.076726587024389,55.36640243164661,19.696638749382313,55.36640243164661,5.760968838729503,1000,0,0,0,139.3087997022118,-212.22188292238727,-66.62663862319019,3.6702887642183225e+20,0.0022155351052973796,0,0,0,1
CD-48 12928,6661512280601055232,287.3254409830624,-48.595962381904855,0.6591531559742378,-9.967077421737129,1.8216212050004361,7.463193728952729,1.51709809918453,6.661045972329506,6.636512742988621,-53.31483214304758,216.6238962384446,-0.5711672764057864,71.1406428820681,6.630758750102269,-44.24994949229674,-0.2762965540728475,218.65572418277762,-0.04164482825177914,32.64122358045716,32.98382654595411,-13.584151165728924,63.976589251047095,8.410511462670172,5.652113847803342,0.19615097138458493,1.644754810311644,-47327.67568651743,105.23307996916945,-446.442317145565,1437.627247822282,39.6094236431333,1437.627247822282,50.636000506307674,234.15673130969282,530.2460202887875,-296.08928897909465,0.37901948953057407,0.36508505674520897,0.02556247711547358,0.023278883594583463,0.02209317914826626,0.352877678472035,1527.872671971723,0.9409339365740608,0.007216947501878252,0.05825995146145892,0.04992219409662622,0.052088846765601056,1.4225569442627835,0.6673114550558246,0.02273286330065242,2.5136389425523684,0.05258191904193924,1.0404378508890693,0.010610403400076348,0.5269123272013895,0.0019344668542515574,0.16147225928026718,1.0343313466479884,0.5269079360214126,2.516158768427432,0.010108197396903931,0.07247349657136776,0.006002819345232215,0.07358562500736514,208.99775675290286,3.2231217154436953,11.328799664984642,15.594405248922893,2.2017043776681935,15.594405248922893,3.6964996654198647,1000,0,0,0,44.08382654595411,-1.344151165728924,71.2265892510471,38.0128306573221,1207.405193977279,1,0,0,0
CD-46 13658,6674979962306290432,310.3878876869315,-45.756931554139086,0.5802615341988723,4.232467446311862,-8.983445800160785,-39.74006249431155,1.7233608313889566,6.730390793842209,6.649511724595605,46.254597560957514,166.32109259219646,-1.0402663420016687,2.7828925034071847,6.648243462656099,49.49403867439042,-0.1298654564726945,165.3860144398131,-0.019531315816588072,25.01252715699383,-60.582163857315145,-66.8540487079291,-4.6244514555325935,7.073289658321437,3.9712869098428754,0.2808620800746675,1.1004788306572826,-58492.677717582104,171.6841026542701,-69.98832945574871,1105.9540552393617,67.42653474755771,1105.9540552393617,30.97060986910388,172.65554762959005,529.2699581477443,-356.6144105181543,0.2846855500711657,0.28034906665304266,0.016813265311580585,0.017583589762048196,0.01741992201720215,0.419994940990956,1204.3511998560232,0.9182986286488322,-0.030270177737865857,0.04811718457830958,0.03261290139267855,0.0376634707831613,0.8415118919945764,1.8746610924505924,0.029625556996721522,0.8746382265618469,0.037741787979310146,0.9080380077484604,0.0036259156777189777,1.921653988286108,0.0006568475217045831,0.1413296543606694,0.9062563393608066,1.921655981403107,0.8764797990147614,0.03093132370586621,0.08322262047925924,0.007678414301559783,0.029390664986043712,449.24044665911794,2.9986448848002785,3.905376391336428,18.703197348199904,3.0416363790670027,18.703197348199904,1.4460442862645275,1000,0,0,0,-49.48216385731514,-54.61404870792909,2.6255485444674065,0.19278583080739187,3666.371529165105,0,0,1,0
CD-35 13334,6743484926898737792,288.86530987867076,-34.912220292123386,0.5396276330683802,1.2271609329477553,-2.5149634260519798,-84.72997533627104,1.8531297115269894,6.2896399353273384,6.260102559141334,76.61973349647502,209.64729563588628,-0.608840262381369,19.42670729517434,6.259452573952216,73.59075533947984,0.09020823360902243,210.72962026510743,0.014410523627584755,33.48943466265551,-84.72209129444978,-21.510440983865394,11.956623780893315,7.882297782696475,4.765655851066236,0.24641471829170927,0.8648603714210915,-52334.22825822706,130.05312624367144,-166.40556777192737,1312.4135719272715,58.69192196532737,1312.4135719272715,18.42591227514546,224.05349603352306,535.644962683649,-311.591466650126,0.30205711447512845,0.23342966900591672,0.017569429709866385,0.018646163306087052,0.014343493583229413,0.2861199794895836,1389.5314061677443,0.9445008339515263,-0.028978121337489934,0.06082719388221451,0.05480406701802795,0.05708297054838642,0.4032963647676499,0.6090434319020777,0.02066733360178845,0.5890539606537486,0.05713178912915352,0.3281706354505803,0.0029609978518821915,0.5612705263270019,0.0006055600970915203,0.2114946428445182,0.3275525520922069,0.5612714846813622,0.5893969667030503,0.07983268757699458,0.057027145892438694,0.001229926014589317,0.017510302025143677,491.48489322345677,4.027507407159846,3.2190829708511695,15.712368553361351,0.45273936645988094,15.712368553361351,0.8335309498241391,1000,0,0,0,-73.62209129444979,-9.270440983865393,19.206623780893317,0.07677024440055887,4536.44205631164,0,0,1,0
CD-27 14182,6753135104236975232,295.0917262415108,-27.630099031484,0.7864780223876104,1.9692634125189687,1.822406890463431,-4.854045365982747,1.271491346909065,6.871286704620328,6.855637347740825,7.991225099547279,244.62069026027353,-0.46348412416524537,2.2668084596059312,6.851100269462045,-0.9122302017518067,0.2493763050410863,244.74948338671385,0.03638339071644106,35.68168470009352,-10.174797916832835,12.50946656363446,-5.009666619421715,8.662955028329604,6.848741062829073,0.11695780750466048,0.5623800448144691,-43472.13006385955,114.00278826527973,-15.107327832329016,1677.0307401784714,15.668190738526183,1677.0307401784714,8.068304582854966,244.76168042117388,527.316389430235,-282.55470900906107,0.3753079052703802,0.29906354145827396,0.02689642463962171,0.023305450955189717,0.018629392062686857,0.23950703838038495,1700.7672354998526,0.9860436544014178,-0.00446850456490457,0.04344338466013176,0.037705363491433094,0.03891697664369102,0.6201847397583699,0.48268949813001893,0.016546664948111724,0.2913896849193844,0.03925476427832959,0.30567807222780247,0.008520506515218993,0.5008713310380155,0.001452495415351923,0.2715654283392517,0.3053612532454237,0.5008707952154662,0.29172259784035937,0.011199608089484416,0.04023905646705477,0.0026702220014498466,0.022285180679547954,124.59558372940658,4.235115116063419,2.0236709692366532,6.3865197351291085,0.6787374235996477,6.3865197351291085,0.553773209172846,1000,0,0,0,0.9252020831671643,24.74946656363446,2.240333380578285,0.01708502597860928,6211.542362342887,0,0,1,0
CD-28 10387,6173948422087287680,210.46130007378113,-29.47503431333837,1.1968661417020843,-27.304523264754547,1.3617148724585972,-52.096207625116655,0.8355153221878953,7.470757584688945,7.4572562397274655,90.87009518649167,200.78493554115556,0.4489412703608257,14.258393802373336,7.443493107420603,102.89550252120884,-0.4528586807561336,194.89607512819734,-0.06076463931161634,26.92477354760891,-114.01329463486802,-37.34402107132605,6.712200854418519,9.729861279330729,5.104732887370102,0.31177990715395765,0.5960477474453842,-45020.71132557717,-93.95392896343606,-59.938218374567526,1497.3047134075593,108.68300985282823,1497.3047134075593,7.444241502251436,220.85123122430537,519.4214344818308,-298.57020325752546,1.2184553905742737,1.5684353138622944,0.06293657157270212,0.07658381215515514,0.1001959088141958,1.7697179015665931,1613.4319647626392,0.928024698970084,-0.0627474666187555,0.046171924768066454,0.027653841001249523,0.029151132837687582,4.116465947428751,3.1913437372501248,0.023659776031106267,2.1776555431708413,0.030753469985488478,4.619438784363854,0.025025701164954502,3.7603185636411633,0.003607687665482454,0.33058318740320375,4.62378555554309,3.7603192506755057,2.168409628414871,0.08191729932776107,0.16393983358520137,0.015686835801476662,0.04374620712501353,463.11079734071893,4.205556087009069,12.245914034049404,29.359043093274824,10.417235349695856,29.359043093274824,0.9087915071400248,1000,0,0,0,-102.91329463486802,-25.104021071326045,13.96220085441852,0.4071622526032841,2764.68870608008,0,0,1,0
CD-41  7816,6136956006207116160,201.48583854326452,-41.67478444503862,1.7293323472465993,-6.582272296535593,0.3361221343124168,18.38192976322906,0.5782578470773269,7.667767706953271,7.664476574352391,-19.021356065756798,207.9074719419287,0.2246340334830313,17.02846816843748,7.6532104583935014,-7.724761609618486,-0.4154164637239339,208.63282803513624,-0.05422681138145836,27.126114865775527,-3.4006149694873575,-23.60716077847984,9.769699069060486,7.885627943452862,6.6250153155934575,0.0868750340942677,0.3510623235486338,-46473.927032783446,-53.93993970767218,-132.05769503517004,1593.5019483317394,8.180550705679883,1593.5019483317394,4.038367740261638,209.46908507946384,516.9639504863858,-307.4948654069219,0.24133381050460256,0.2306923710593013,0.015702837336197047,0.01496550733195398,0.014091262327129884,0.1366730423639017,1605.720866777681,0.9923903844692121,-0.0025796407402556027,0.005294800130907124,0.0029081822448137305,0.002964210859067393,0.08869551994020113,0.14547838697939244,0.0018664002063108198,0.061937385038426364,0.003175367719263324,0.15901074790450537,0.0038037479600517956,0.14103280070559254,0.0005180716864135337,0.0140182846329768,0.158995497948899,0.14103277304946288,0.061976584670116644,0.0049956499762800095,0.010140483947259011,0.0005838838008437473,0.001810823642491244,42.65106110544606,0.440555121585952,0.47042669489881167,1.602401042995064,0.10484597025566623,1.602401042995064,0.04001670585009829,1000,0,0,0,7.699385030512643,-11.36716077847984,17.019699069060486,0.01422034899380315,7610.547216565547,0,0,1,0
CD-28 16762,6798575067954225280,308.5865350209653,-28.542587937069726,0.4708909198080842,6.532283851995769,-19.091891111767342,-90.8911679606036,2.1236340688148307,6.4263434098532874,6.319491534001695,80.54253430717453,27.253455156262792,-1.1670117278955159,-36.10293148139984,6.3023155181883865,78.31563490935213,0.4656096621859742,33.11362226217296,0.0737451664077913,4.31260252658414,-89.30249259825693,-199.12652482738375,-43.584844512386276,6.957049065516823,0.43797271369167423,0.8815493106665194,1.379867907334236,-71018.22289169206,21.834111802079935,136.13680091052086,172.22797913229755,449.48702592941856,172.22797913229755,41.04753272175524,92.37571278278432,533.6234165363902,-441.2477037536059,0.2576543483130311,0.21319969401975156,0.014834022222004636,0.01593674332517261,0.013234009963718664,0.1592124423964536,662.7625377834713,0.25986378123949655,-0.6162682256810101,0.06704928150374674,0.044651093015102776,0.052366193867097795,0.2620241480115682,5.902546822143242,0.03750265809561675,2.99835592235639,0.05360081895673597,0.564870236783239,0.01470064600958619,5.640620443614833,0.0029502237733907664,0.8999526765202915,0.5574323893143213,5.640625334579771,2.9997384180456437,0.03847259925259547,0.10199115334725507,0.025409565040129006,0.06763591693720424,278.52781462102246,7.322519131919972,13.374232481409848,38.672289059191755,13.9047257022706,38.672289059191755,3.3263738388621724,1000,0,0,0,-78.20249259825694,-186.88652482738374,-36.334844512386276,7117638671878.234,0.34894711587108307,0,0,0,1
BD-12  5650,6880772804898681856,301.9165231076989,-11.734604658189143,1.1355728882282317,-3.232890465730882,-5.780893690856844,-7.8886517060095525,0.8806127817653709,7.318599879937706,7.311893651417701,-7.894173415696661,206.0185001285628,-0.31323383115769937,12.208815884192413,7.299993031161988,-19.630687543834508,0.41700181609781306,205.2329809647954,0.05706157893144632,28.175806425824852,8.517798084781065,-27.007003795631327,4.9810063121233625,7.357750647068929,6.292553560221254,0.07803467751867303,0.3604849893093688,-49252.0264523599,69.37701130363011,-82.9752754057294,1506.385363164635,6.2698509765361905,1506.385363164635,4.611107684964233,206.5308586009215,521.3642585590527,-314.83339995813117,2.4120103243776483,1.8097261923523618,0.1424359882419261,0.14950211055373452,0.11536073458195435,0.15310245404445763,1517.2663218261355,0.9928285769577984,-0.0010932446517204339,0.12338200247899364,0.09180903594682396,0.09416262673845047,0.5471991213070306,3.0086899374931284,0.046801228680388635,0.44148426553233777,0.09807745864054093,1.972981541836286,0.05842581309956657,3.210613110655484,0.008915520921300416,0.07783190306677842,1.9726149310799366,3.210611136949368,0.4431337590720727,0.0953926707898525,0.25166279417719645,0.013954131349530281,0.04341549866605325,1159.7816967733063,9.155985889598682,3.8349901853441866,40.89125928104018,2.2937396050842476,40.89125928104018,1.1451262549767367,1000,0,0,0,19.617798084781064,-14.767003795631327,12.231006312123363,0.013410020140013195,7681.683429113035,0,0,1,0
BD-13  6352,2412924210420328704,347.41075581799225,-12.290953676327966,0.3818768536079683,9.14317215858487,-12.798839796939996,6.146001764492738,2.618645226994019,7.806483185325691,7.462684891959193,24.027973348996632,59.31807193658346,-2.291181775001005,-85.116070767261,7.38622641873464,15.31240804253505,1.065516348003377,62.141027682785314,0.14326884169410276,7.948623423789044,-26.17214187275068,-170.09913243111743,-92.43414329637291,8.12060906217058,1.583865599205641,0.6735803524719538,4.321531304138256,-59376.48688300715,51.68382522630173,593.6030603215952,442.67207926129,303.945393275018,442.67207926129,205.77107068063157,106.49282916887486,515.2714805196103,-408.77865135073546,0.3493343079572534,0.2914674640736386,0.019848327524600064,0.02179869856006966,0.017944775255459,0.37102137867204565,952.3885432169395,0.4648019785769893,-0.10308221711989221,0.13511741408583788,0.013113346070725349,0.023402285623344288,0.5912249045740123,9.205281931153037,0.1192941281690918,4.500881213860361,0.03166961883580138,1.3920381805409487,0.05497873967648921,8.911456456929933,0.007907337991497766,1.2100607175251086,1.3806303875492916,8.911464302066433,4.504378082165646,0.056961834955035144,0.21429590457420214,0.03913776644189345,0.4033297043157563,116.90358907341172,23.06609734355525,25.525550259340502,70.00406624854554,21.951706786117718,70.00406624854554,25.856836129707023,1000,0,0,0,-15.072141872750679,-157.85913243111742,-85.18414329637291,1658846028148.5645,1.15325517799253,1,0,0,0
BD-19  6363,2402811860245032448,343.910248463658,-18.76500171988397,0.625017003675849,-0.8054919771887523,-33.96660845034237,37.600497838994094,1.59995647177405,7.614886941983446,7.4860070197388895,-129.7126298343631,23.59330100262869,-1.3950634536142328,-70.35858408072157,7.467819356705543,-131.0411122635148,0.5215123730017738,14.499554734130802,0.06972143228033062,3.1516536039064014,120.14258041028556,-217.74044703930346,-77.29632807633766,9.178538191165403,0.5124229422882551,0.8942472402413529,4.847674315658272,-56061.16538349523,-16.465073241716816,708.2358627481964,176.61961692449097,534.8401238789426,176.61961692449097,200.1955308255612,149.4400901518435,517.6172941102268,-368.1772039583833,1.1425505394609852,0.7416979644186084,0.04593542732988801,0.0704950482568538,0.046119312335654646,3.2967040072547356,911.6552716289948,0.1937350909065633,-0.36707361155869844,0.11854107889537635,0.016375723011142946,0.036580267547221545,9.04001241301729,15.7054324399245,0.10490159268551037,4.324498920539927,0.0394293652404664,7.978491224695403,0.03863894918934946,17.032062245457148,0.005530508812288387,2.0879292022311833,7.987526020171252,17.032059236532085,4.307800333089812,0.23866751852683166,0.29615409676979426,0.0592031454166176,0.7619678282244928,1232.4984379473515,27.67725708123243,51.48270506579762,118.14738378105288,48.69033602753171,118.14738378105288,41.65150800258326,1000,0,0,0,131.24258041028557,-205.50044703930345,-70.04632807633766,3.2471558982210343e+19,0.004959710566707588,0,0,0,1
CD-36 11584,5974610915376183680,262.75485283517594,-36.76055432168361,0.6597774143356296,-0.921154934989329,-0.6168327587270412,-15.710000684973936,1.5156626739139922,6.504402281023238,6.504353297658373,-2.1985315433176225,227.27421416799436,-0.025243070751162895,10.830728289021991,6.500718652751714,5.3995446264302105,-0.21741393360426914,227.22070082730912,-0.03343213841754771,34.94186182196086,-16.508788987331563,-5.0193093332339656,3.5378485175895413,6.740415946366559,6.49479934823918,0.01855780904655812,0.11968808047727544,-50786.80053891863,3.3809969859972746,-70.54381849835995,1478.2717843963092,0.34674321737012115,1478.2717843963092,0.6462975384546491,227.54275783223017,532.4872645958135,-304.9445067635833,0.44423110575994157,0.36958609149878346,0.023515512023147105,0.027519033892072237,0.022640991027830338,0.24999991181003112,1479.264825152134,0.9993286930514806,0.00020250215917472415,0.055579672647112034,0.05467344079078036,0.05468045384568243,0.3885860765218424,0.3311455258861183,0.00168840783178606,0.17687637513948362,0.054978966011839076,0.2650614987879689,0.007972614804614822,0.32913034169156463,0.0015099232304298903,0.25214777829060586,0.26509624101862045,0.329130316681382,0.17682434697525293,0.08015523929473257,0.05818437633188964,0.0016220052615346042,0.002067473550850166,486.1459939874681,0.2886086284144421,1.2294498229513162,14.307700477410611,0.06454969409609033,14.307700477410611,0.020228695888554336,1000,0,0,0,-5.4087889873315635,7.220690666766035,10.787848517589541,0.011170636543159411,7591.118967243122,0,0,1,0
TYC 8400-1610-1,6667433223731192320,301.0958856988754,-49.10878141082442,0.5208050460819749,1.5001821101764963,-1.8748199763446916,7.83196132921876,1.9201042837872182,6.479100601673923,6.402194829263316,-16.58046950640496,216.64553413462207,-0.9953119987046484,-9.91020156224834,6.395861360321217,-6.929910816499854,-0.28470351489923174,217.1685423020652,-0.04448434358721103,33.83925980264973,-4.125469273359897,-15.071486756346083,-17.170957714228454,6.788011892425681,6.124799866667156,0.05136077549426907,1.0583456937380025,-51590.282628735666,218.97192511257546,70.28169863059455,1387.0069184196668,2.4733537250897566,1387.0069184196668,32.116782420105096,217.5049689651547,532.8541066421918,-315.3491376770371,0.2855290872540932,0.2558744512141154,0.021160429824709157,0.017853624126526906,0.016094346044547674,0.25188031446743425,1421.5970545648615,0.9756681149316376,0.020852201824580266,0.07878015090573169,0.057985131750481575,0.06522651329459317,0.22158066480693256,0.5513400759812394,0.041690160337402714,0.6097849001047919,0.06581636510107916,0.5258887212150469,0.011681129767833625,0.5353705593152245,0.00228750463174047,0.2636764211461567,0.5245950161651489,0.5353718078748814,0.6108971301503825,0.07063178617911527,0.05951085828142825,0.0007919567850864445,0.04401349742049388,444.3265042664302,8.820021666311433,3.134343596573775,17.54651609730198,0.09796286777970366,17.54651609730198,2.6180000200792675,1000,0,0,0,6.974530726640102,-2.8314867563460826,-9.920957714228454,0.009921443552928814,8094.386850266406,0,0,1,0
TYC 6310-1651-2,6773175078046533248,292.16639110673333,-20.80848579909762,0.45311905284768406,-1.5703174494240573,0.42867827975146394,27.560284849723498,2.2069255170696844,6.065122502300682,6.031385596845033,-15.616310786635754,242.75543520278333,-0.6388260718570954,15.109184753795793,5.996387408413128,-41.639325303667626,0.6488068017940357,239.66692944862643,0.10778031853599175,40.24870095020399,30.51879272412571,7.4269694981801555,7.9385055751922,7.575453864922828,5.980156834454008,0.11768536776747043,0.7998317359229314,-49417.27677730146,162.90842493154307,-64.00023859052695,1464.1516354379153,14.06561963937337,1464.1516354379153,17.34989818044129,243.72598947794197,539.0560201420819,-295.33003066413994,0.2879093985462136,0.23190166097462697,0.017279699062126525,0.018151081614732598,0.014446458230098347,0.20522976077596206,1495.5671532577298,0.9789942445904997,0.002196008740840501,0.08375061047048049,0.06983247852508978,0.07290944916179146,1.1316387902212774,0.17460402315485907,0.025032147306193363,0.5883395403648389,0.07603508896120958,0.28417519580201533,0.02462156782335679,0.16087494722420154,0.005442064551267323,0.5014401158680827,0.28314448538560844,0.1608746959450838,0.5888363422127657,0.08847315330682641,0.060372683452885226,0.0010583992368459277,0.03149678583683903,490.0849588723326,6.719333599061983,1.4805909546677727,17.29962113657947,0.37644428440974426,17.29962113657947,1.403454250251305,1000,0,0,0,41.61879272412571,19.666969498180155,15.188505575192199,0.03207125306089819,5351.114283077176,0,0,1,0
BD-15  5449,4181847654250133760,296.1756271314769,-15.51696920483733,0.39153776100793974,-12.871769056958673,-21.9082463163744,125.95839362434731,2.5540320745199376,5.943271885544251,5.889057268903587,-251.762147621455,52.62637209666883,-0.8009277052734205,-0.6596323731915942,5.802072006272717,-257.0551960329397,1.0084423386850918,8.737288337423855,0.17208815167060867,8.936298238184175,245.9751271852379,-223.50249352835712,-7.2701480877772156,12.045726867298114,0.6925238043816796,0.8912686172958856,1.7226696500836407,-46630.354327025685,6.33273508531138,209.70986281419783,309.9197191319125,820.6141094773113,309.9197191319125,27.974900659629608,257.2044889380668,540.9563878434449,-283.7518989053781,0.3695097198833723,0.28264925393094786,0.022185053806815274,0.02303913880604689,0.017678032912823684,0.37204559448975977,1158.5087292688534,0.2675160845162608,-0.6841892415587791,0.15165895111466665,0.11023623138073879,0.11805297148630402,10.15102800591189,11.011907473206424,0.04879435991958452,1.9227667012093892,0.13051341763836208,8.142514555911072,0.059881513922022934,16.226859432524837,0.013955245749799127,1.7041137014758416,8.137562368491581,16.226849043312654,1.9437054683970107,0.40296189936714893,0.17029455000715737,0.028134106851674685,0.18943768029385227,1286.9664422963335,11.03031814624278,8.418643034933034,70.67512617129321,66.24289127033607,70.67512617129321,3.307523882714591,1000,0,0,0,257.07512718523793,-211.2624935283571,-0.02014808777721555,2.7909623931904166e+23,0.00015829937880932314,0,0,0,1
CD-32 14894,6757123479596235520,287.22832369245253,-32.4304444135566,0.41165245268603234,-4.770619223114349,5.205772133803632,93.59230946231726,2.4292336738795064,5.742937170673029,5.697848177628526,-109.30336373245913,281.3129329239759,-0.7182294139014538,48.37167576254609,5.694403880475382,-119.01717982473417,0.198086600585762,277.34293295500885,0.03477216624756655,49.37178460256198,107.80991637604073,45.10309405414192,41.401899928896206,13.562558068875129,4.9594511812518345,0.46448021763968844,1.870164810679388,-34826.75425264014,208.77763300242566,-189.96621885761664,1602.8783822042117,293.892793754527,1602.8783822042117,30.736117950535263,305.65341576628344,544.159079701907,-238.50566393562355,0.4015482566596496,0.3065221634376559,0.023819097033041078,0.024602355277769033,0.018679398008757717,0.2421104695630433,1927.507293909274,0.8315809684711147,-0.13652694162846488,0.1471420122394144,0.13219845796394725,0.13913304478245378,0.3281482191320835,2.6306811113973323,0.044764023557133784,4.178827089185558,0.1396531163440378,1.1654198304731935,0.011998377233569084,2.2635959973078212,0.003012833378791082,1.6980457926207568,1.1548218135814645,2.2636031362901115,4.181764398176109,0.06982198905778916,0.09853716601360753,0.009664310251094335,0.17510098511533284,72.00444492994762,15.53895428434569,10.611098298944649,24.478251380490953,11.957300285463718,24.478251380490953,4.516139531991305,1000,0,0,0,118.90991637604073,57.34309405414192,48.651899928896206,588.6341405472491,299.7221199735703,1,0,0,0
TYC 7427-35-1,6756172505112925312,289.29951573199037,-32.54513587832132,1.0108592108726129,7.904256704282532,3.069322664793716,-37.15329315428939,0.9892574447996189,7.078287179348288,7.071603532208482,39.298366975449575,253.84890567443256,-0.3075270339057195,-8.408804036516914,7.071046554115333,36.109300525404876,0.08875328882440427,254.32213229408495,0.012550989127297012,35.896936885424466,-47.16847133623069,22.08206523681909,-15.781459795771436,10.311134403244562,6.776609420117817,0.20684562102893533,0.4368865795617453,-39187.872064833056,77.46462198765714,48.35445871965602,1795.1188180145755,53.527765920817856,1795.1188180145755,4.059297195412675,257.01038217233287,524.5159553734143,-267.5055732010814,0.3211249405339212,0.24395323319568024,0.01762483533709853,0.01963223285519226,0.014941073957758715,0.13803419647596632,1852.7058811308061,0.9689173204971518,-0.026700659413469295,0.017247804175795276,0.015910956488016825,0.01617564798739502,0.3162632828303744,0.43456078112898666,0.0057244151369493,0.5044748489096647,0.016196397849245214,0.2559697352508466,0.0015474226751006344,0.4469167151789356,0.00024769009802998036,0.14320728745226116,0.25491026316522214,0.4469157974440481,0.5050118380603924,0.023664703222178757,0.016112361306318043,0.0022107328974245747,0.011861984304927338,28.448671277714418,1.5354228817805349,3.167112619222607,1.17672233541872,1.168335061869979,1.17672233541872,0.18167981617569898,1000,0,0,0,-36.06847133623069,34.32206523681909,-8.531459795771436,0.04909713240711559,4382.748151689453,0,0,1,0
CD-44 15269,6534813945118770048,352.98732975986934,-44.21204196428883,0.4457293873645888,10.46842720718282,-3.1964600483998993,25.827471162665777,2.2435137290645817,7.455232322684634,7.170503363923762,59.66233612585301,157.88500066779702,-2.040678929464342,-41.20788327616182,7.164528751010386,66.05647465032445,-0.2926538364476884,155.31841469908056,-0.040824908719793204,22.018677442109304,-77.0302218848984,-76.92172842589879,-48.65810240457909,8.300286084891875,4.159279385111823,0.33235562746947245,2.394985130745322,-52225.00195238024,329.01466136687577,160.4350085267289,1132.114928401544,102.3475077754485,1132.114928401544,89.57603243670621,173.73933760656018,519.6178497161061,-345.8785121095459,0.21926661851299936,0.18120419538745858,0.01637849617066131,0.013466059292903242,0.011537955898771251,0.23375391047674407,1324.0384686136986,0.8550468549353378,-0.009645849151282098,0.08665066775438154,0.00861983742667681,0.03177580111310144,3.235875542269237,2.5784747090033675,0.0796199830922772,1.0004654252612293,0.032268196973546104,3.3997044067284787,0.01130309598040047,2.8264525697310168,0.0017616639778452853,0.2626217012255609,3.3971692741937014,2.826457171270522,1.009027269531861,0.054723935782506984,0.11185533858195024,0.01489476244037406,0.09780791224230388,120.43920819082491,7.28925701076404,6.873260233645833,23.472084614496445,8.737667007996361,23.472084614496445,4.746322259732663,1000,0,0,0,-65.9302218848984,-64.6817284258988,-41.40810240457909,13.252565866146636,1269.672985614668,1,0,0,0
TYC 7354-1196-1,6020941586591471744,251.54161321657128,-34.14531618794266,1.380533170140421,8.173604051770484,5.038707119591689,4.465986042552982,0.7243578217669963,7.2982264079201,7.297383710995179,-28.180786342003458,261.2239714648197,0.11090390328816564,-2.5315251446104514,7.2959520928081565,-23.00113491293333,-0.1445409455692408,261.7309071917638,-0.0198085237347039,35.79693514967919,11.926485176891646,29.4909039644314,-9.750609624519795,11.108783183981181,7.156437953949186,0.21638638810807387,0.15692189040442,-36397.93007242171,-28.661070180584925,15.918970534915086,1906.2515542888452,62.12060853673516,1906.2515542888452,0.545319746621818,262.7518384450705,521.6274477156097,-258.8756092705392,1.2148197848140596,0.8694148963416989,0.06185178948020156,0.07449399471049256,0.053257478776991864,0.2135343622802765,1968.917482572202,0.9681723948118487,-0.03127367669551653,0.032957810861795805,0.03182916906367888,0.03189573329922339,0.6512526361195765,1.3500492933232182,0.0040996688252565115,0.5212206712493004,0.03203372300229973,0.3938661321586569,0.006576519059280668,1.384573174218938,0.0009897529283871564,0.34125837761178784,0.39486544627915077,1.3845728062483385,0.5204650002625211,0.0972648081769856,0.03266379588793056,0.006301218421595477,0.009009155969788794,163.935413223653,1.144909428954968,3.6134172418726296,1.9622745458059052,3.8524975766314515,1.9622745458059052,0.053367017700107114,1000,0,0,0,23.026485176891647,41.7309039644314,-2.500609624519795,0.06114926817967081,3960.639853550905,0,0,1,0
CD-59  6913,6636144696219471616,279.14245653574824,-59.709854450963135,0.40352760263770643,-16.226464543032407,-25.7650782111188,31.47224813559369,2.478145220954849,6.041926163919614,5.976273100218049,90.81829826894423,-95.45895771292679,-0.8882745081710534,80.59857685968011,5.900065805853433,74.46433725409335,-0.9513483352531434,-108.69884261303756,-0.15986766492632368,-15.97299121244039,-85.75433188296049,-340.93881497621095,73.12648593576965,6.730578446803474,1.8977607553448663,0.5601098401712465,2.5087962047128136,-66800.4545885715,-173.23173288008786,-541.6816798809117,-570.4888011546167,197.9068022726672,-570.4888011546167,114.47535786986874,154.4555162495371,539.4150740253807,-384.95955777584356,0.17661149842167956,0.16450774143564662,0.01326542901358816,0.010995750345787212,0.010202664848682319,0.3325777530675669,882.8709612971526,-0.6461746123311493,-0.09450015694277375,0.08085200108407221,0.05756176649348392,0.06264577453383074,6.028431586535126,9.36054179966497,0.029659477389989527,2.728921671663253,0.06851248297195237,3.681984954662743,0.0310387041815449,10.72942353946126,0.00697934261602579,1.7398721815892217,3.6890374785284648,10.729422972143366,2.7193825314648636,0.07388746609946799,0.2253505658458335,0.03681743822066265,0.12457143866730531,1307.2052785252877,17.989158621731768,16.033758426317373,49.79922926222484,20.866370300236508,49.79922926222484,8.889257505871475,1000,0,1,0,-74.65433188296049,-328.69881497621094,80.37648593576965,3.8113198754963845e+44,1.1096445525999445e-10,0,0,0,1
CD-33 15063,6791932712052452352,309.2896649684579,-33.50828187005761,0.4262607567570738,1.8899536334011442,-27.08977791973756,-83.15005015206059,2.3459818530043575,6.277611438536926,6.130839726941213,49.33958299988979,-76.51698857973044,-1.349521995303909,-9.595675616689242,6.122584204601783,53.24267287204036,0.3180541070342534,-73.8543280881663,0.05190103761043008,-12.480670183480095,-64.29839640028902,-306.0944128886271,-17.012367435635873,6.474608661849729,1.3816454424386369,0.6482686470936676,1.3848942535663717,-71791.33146595162,-102.7199842430282,-13.101826166365178,-469.11339337051845,258.9576185974331,-469.11339337051845,45.967091766494455,91.54955479113121,535.8248110541741,-444.27525626304293,0.2753140772955159,0.23810246688602596,0.018109192994246962,0.01708928796468165,0.014854586319222353,0.27030339046294016,774.038103734446,-0.6060598194161512,-0.2751680127933477,0.09948149896413848,0.06421261773215946,0.07879036019091809,0.9545313158399622,12.581279685045219,0.05810858429289391,2.8345715377969554,0.079611928347459,0.2427508393197079,0.013487102447397767,12.45862960693413,0.002892533535614948,2.2294059395650243,0.24412991752884056,12.458633719061618,2.834435021884072,0.05832195813281487,0.2672064368279925,0.0576083155703561,0.06227574446972103,659.7006587545334,22.56970174221149,13.45665369968305,70.58966008771759,39.54879022861769,70.58966008771759,4.163146003777239,1000,0,1,0,-53.19839640028902,-293.8544128886271,-9.762367435635873,3.3735081660867387e+31,5.269500897286651e-07,0,0,0,1
CD-28 17446,6809930269991110912,326.6900818146768,-27.778715561879455,0.3490253518146816,-20.47147279643896,-26.774288380688493,96.9711132160061,2.8651213867437337,6.654134909436893,6.295515866607467,-369.09271377288843,-29.9112893303903,-2.154992196338623,69.10860975130808,6.25991694672363,-363.8292037155585,0.6685505566736696,-68.9378496425898,0.10639534029933531,-4.751205455464752,352.5675496730151,-301.1774294700366,62.77543122032834,40.384299498731934,0.3769218336682324,0.9815058616328246,13.598411852899824,-1047.816532296819,-102.35792849196595,351.4349374604005,-188.30699657015876,2931.524735152414,-188.30699657015876,115.95915988765354,376.6963187123021,530.3438325939379,-153.6475138816358,0.3497849484272675,0.26982044076787265,0.01868686869869382,0.021641611236456543,0.016219194209702813,0.34462328544968435,3235.7908916102265,-0.05819504500689523,-0.8701321159426499,0.1548503399832438,0.04619188713959999,0.08960762407182091,17.822403792094562,12.947062122805635,0.11759437505505309,7.2900982065561175,0.09404573821559543,15.793958643310976,0.0361329471787368,17.48241953996695,0.007337890127364296,2.134831979687996,15.775002860372727,17.482394111703275,7.33108691379274,11.885536587903262,0.15677811882101403,0.004071030762786147,5.563216404351023,7478.9049127262915,39.16791651163841,38.91520331905947,78.51936691198412,743.4726431888425,78.51936691198412,16.77011197093525,1000,1,0,0,363.6675496730151,-288.9374294700366,70.02543122032834,2.104062718126436e+50,1.5121044391131536e-12,0,0,0,1
CD-23 11064,6193478531734831616,201.45241783094013,-23.986952362951317,0.6032413407298006,-5.623264459431238,4.399478903854595,-47.95190907389331,1.6577113212933996,7.249336054175618,7.173767597651249,25.51578340556262,258.64547091811926,1.0439979316356658,10.416854188428243,7.110116795479386,59.667553088907596,-0.9535096747033707,252.95912305674543,-0.13331067421388362,36.05434207302756,-70.77556269273043,20.71906160068163,2.9829193413876736,11.207329782588618,7.117081115047294,0.22321310575223016,1.557517038605498,-36132.20327861307,-274.02137250825473,-11.772247910622621,1855.4624985516525,65.71123155312995,1855.4624985516525,31.618303687666174,260.1096800975278,522.2620138579814,-262.1523337604536,0.40651403003631476,0.3073066305648171,0.02576041061328616,0.02513034247444184,0.0187624357942848,0.20926778302644233,1952.7920337924486,0.9501587810905927,-0.017458555378912062,0.07243660183436423,0.0261065454442412,0.03294617183131555,0.33116506274824953,0.20677774447809835,0.044710427891733774,1.3918167449424577,0.03888500567482726,1.928599013612973,0.04166527639074246,0.344208709093348,0.006488002090991555,0.1844952619677001,1.9321578558086825,0.3442084446736178,1.3868720954287843,0.018933747344103732,0.029697242654618355,0.002308916627271645,0.07685854251492327,62.72915623181842,12.761882241439938,4.86395796060277,7.733694462910663,1.2837868258210055,7.733694462910663,2.6061447871245402,1000,0,0,0,-59.67556269273043,32.95906160068163,10.232919341387674,0.09214374571279385,3638.241541652939,0,0,1,0
CD-38 13823,6696870414182407552,300.7967048215619,-38.45028979597266,0.3532143132858223,7.135905676018811,-30.900650670046673,-218.19568707571142,2.8311423472547568,5.724291605331717,5.551445808003279,251.76198755358212,-166.7240186500964,-1.3960529444379925,-41.8580979133425,5.550665989683788,254.52104159266878,0.0930463871671955,-162.48087936231363,0.016761533375224152,-30.03254006546144,-265.49216727384805,-394.72119947404576,-49.79758451977929,15.832287416631935,2.3328147658455562,0.7431542369086317,3.546922209889127,-33520.60873680326,-230.72665483315947,-122.98452905642588,-925.5593544285381,767.3121632767317,-925.5593544285381,61.56883758178142,304.8493023326291,544.4622423649384,-239.61294003230933,0.31394513023299386,0.24415835370670194,0.02163599942872756,0.01983273096057325,0.015727556123787356,0.27599797324360553,1754.4403552870513,-0.5275524765714269,-0.40226122453702945,0.17656780763202023,0.12526590520486994,0.15263106193135437,4.144191877628833,24.551846445297855,0.08836384231378387,9.936350404238894,0.15275584365991476,4.8397858141444825,0.005802955391049977,24.07884480408643,0.0015481631078625288,5.39466492362859,4.813980282842624,24.07886388156551,9.948832152133992,2.4753209064761763,0.2714484800936314,0.009539504011105444,0.9169359344562569,5134.259634535004,51.08463481388225,18.2541192483392,107.9295487879636,127.43640509602265,107.9295487879636,9.898478093759696,1000,0,0,0,-254.39216727384806,-382.48119947404575,-42.54758451977929,9.210957214930079e+63,5.872255842362192e-17,0,0,0,1
CD-31 16658,6758228626214440704,291.1676610430725,-31.05240129852408,0.5166039801726993,4.279925948580662,-7.014848754153141,18.214097935035305,1.9357187292008522,6.239557744950527,6.205353526519293,-6.666021152911644,185.76870426907595,-0.6524327271732164,-54.509547129365785,6.200790480965222,-13.783937143792237,0.23792814095125164,185.37650984048238,0.03835180001663853,29.936844609283263,2.844457555851022,-46.86357821557551,-61.75229540829221,6.256343623033326,4.71713842150715,0.14026588782655003,1.1537970972151999,-58963.53273264292,107.97634665649386,346.9953726634051,1152.7604841530301,16.193099836419364,1152.7604841530301,39.801451739087796,193.71561127609468,536.3959168762937,-342.68030560019895,0.2658770115391686,0.2252939803363696,0.014699179526501484,0.016566979122174155,0.013930613462113718,0.17701382682092484,1208.7550357285372,0.953675848356025,0.019531130133773777,0.05337595863194541,0.04711083663132282,0.049323609681626863,0.6170800302982741,1.3525528950602408,0.0185638760357059,1.5217959649375292,0.049611821870937746,0.42804806937060136,0.006560685715414244,1.3476637307914834,0.001363448546913386,0.029938070659927422,0.4244779785965161,1.3476663002007823,1.5227933638129032,0.04705812827498011,0.07435912615896047,0.00406324244924694,0.034947817673824745,494.77613703686706,1.850611085616667,6.753420842294383,17.534358251146802,0.7453455852228286,17.534358251146802,2.2626397476338065,1000,0,0,0,13.944457555851022,-34.623578215575506,-54.50229540829221,2.1472219485929527,2443.0728169958365,1,0,0,0
CD-43  8736,6109242536453245312,210.43269033558124,-43.94272133634016,0.4745327509061016,-15.590069042845624,1.7070436415905197,-2.145821399651416,2.107336107129676,6.725399350438292,6.695105720605851,71.48465461450078,160.1876957768852,0.6376172933559747,64.40378878776842,6.547752419691233,103.33411676772837,-1.396917628393599,141.74700714828467,-0.21019190320925335,23.926089065907917,-114.582163770212,-90.49301592857863,56.85636483590801,7.6505422632006,3.6824756510789936,0.35013326919053445,1.4835614843342795,-56700.958338045224,-180.34713093217098,-355.81244402762457,1072.4735583664938,106.28343738842851,1072.4735583664938,45.49886079534668,186.86359124741736,529.3398904169264,-342.47629916950905,0.2717118743935294,0.2719036341909651,0.016285750457322366,0.016603393123536463,0.01703676361985047,0.32709008440563964,1224.2558565502688,0.876020770191396,-0.049650223250196864,0.07310482113960355,0.03684052727388788,0.03906236772539077,3.1406102998554597,1.7039060433340822,0.02139778203675882,1.9890766738701433,0.05037938634141225,3.941102053978899,0.04845995490736158,3.213979586275876,0.008668414411429919,0.11900720192209846,3.946211622997915,3.21398033603665,1.978919003267932,0.02769386962108617,0.08017952264656564,0.011060157570338432,0.06197846273994591,150.027070570031,6.893060252097304,5.101624936682835,17.5960650620253,6.194613980948531,17.5960650620253,2.7518633472240883,1000,0,0,0,-103.48216377021201,-78.25301592857863,64.10636483590801,18937.424182275914,189.47349398813589,1,0,0,0
TYC 6199-351-1,6243483530298753536,239.5567513093494,-21.947883416668265,0.5419658566080179,-7.982306533235981,-18.188388066383503,78.89019731188357,1.8451346847911496,6.378497744294707,6.334648226829099,-82.27259138252356,52.65906180483881,0.7466359998711652,-20.06943145377476,6.328130253209919,-79.79973383024982,-0.28729019488738183,56.33612130403375,-0.0453677552360165,8.312862832984504,68.77065669053609,-175.90385458798235,-27.14056047748972,6.889503303617762,0.8631196731855416,0.7773347999075694,0.8299009307951332,-71505.2367370711,-36.29682538506659,67.42062228955336,333.57663248850605,381.2040079913365,333.57663248850605,18.882707179324502,99.72230523729026,534.3262969785017,-434.6039917412114,0.37714351952489955,0.265244535352624,0.023193993454471637,0.023231838777837726,0.017197311736276456,0.18538905737455325,733.663347659167,0.4546726145620041,-0.4938522579436981,0.08032522556882472,0.06790313826061928,0.07213439591311871,0.3705712704607961,7.251478609921178,0.03159820221619678,2.48829053000776,0.07278239142182014,0.22545413831708883,0.012506757305868003,7.058957725838402,0.0025022140717622827,1.0538291070966523,0.2219520822076732,7.058961479841688,2.488594704788048,0.08032565904844575,0.13559271220409527,0.028970972423655077,0.04415206257037951,793.1337586631689,4.536347743414745,11.825699609799445,49.60027990611111,15.84109447353016,49.60027990611111,1.8556244924277605,1000,0,0,0,79.87065669053608,-163.66385458798234,-19.89056047748972,1341946729.5482638,4.265273871964774,1,0,0,0

